Constraining Primordial Black Holes using Fast Radio Burst Gravitational-Lens Interferometry with CHIME/FRB

Fast radio bursts (FRBs) represent an exciting frontier in the study of gravitational lensing, due to their brightness, extragalactic nature, and the compact, coherent characteristics of their emission. In a companion work [Kader, Leung+2022], we use a novel interferometric method to search for gravitationally lensed FRBs in the time domain using bursts detected by CHIME/FRB. There, we dechannelize and autocorrelate electric field data at a time resolution of 1.25 ns. This enables a search for FRBs whose emission is coherently deflected by gravitational lensing around a foreground compact object such as a primordial black hole (PBH). Here, we use our non-detection of lensed FRBs to place novel constraints on the PBH abundance outside the Local Group. We use a novel two-screen model to take into account decoherence from scattering screens in our constraints. Our constraints are subject to a single astrophysical model parameter -- the effective distance between an FRB source and the scattering screen, for which we adopt a fiducial distance of 1 parsec. We find that coherent FRB lensing is a sensitive probe of sub-solar mass compact objects. Having observed no lenses in $172$ bursts from $114$ independent sightlines through the cosmic web, we constrain the fraction of dark matter made of compact objects, such as PBHs, to be $f \lesssim 0.8$, if their masses are $\sim 10^{-3} M_{\odot}$.

==> FRB10_1pc.txt <==
#95.0% confidence interval from FRB microlensing
0.000001295 100.00000
0.000002171 100.00000
0.000003641 100.00000
0.000006105 100.00000
0.000010238 3.75701
0.000017167 2.23103
0.000028786 1.96375
0.000048270 0.61618
0.000080940 0.23279
0.000135723 0.11175
0.000227585 0.08663
0.000381621 0.07542
0.000639915 0.07294
0.001073031 0.08480
0.001799294 0.10553
0.003017115 0.12872
0.005059197 0.16955
0.008483429 0.25622
0.014225293 0.34944
0.023853440 0.47906
0.039998234 0.79792
0.067070356 1.25432
0.112465782 2.16485
0.188586328 3.95189
0.316227766 6.89440
0.530261134 14.34580
0.889159334 32.28717
1.490971657 79.38904
2.500110383 100.00000
4.192267435 100.00000
7.029732115 100.00000
11.787686348 100.00000
19.765980717 100.00000
33.144247495 100.00000
55.577365865 100.00000
93.193957623 100.00000
156.270697655 100.00000
262.039852886 100.00000
439.397056076 100.00000
736.795455966 100.00000
1235.482888257 100.00000
2071.698399895 100.00000
3473.892112083 100.00000
5825.136712469 100.00000
9767.781100895 100.00000
16378.937069541 100.00000
27464.741148161 100.00000
46053.782558224 100.00000
77224.499458363 100.00000


==> FRB_01pc.txt <==
#95.0% confidence interval from FRB microlensing
0.000001295 100.00000
0.000002171 100.00000
0.000003641 100.00000
0.000006105 100.00000
0.000010238 37.56128
0.000017167 22.30658
0.000028786 19.62924
0.000048270 6.15346
0.000080940 2.31158
0.000135723 1.08538
0.000227585 0.80365
0.000381621 0.66780
0.000639915 0.60297
0.001073031 0.64482
0.001799294 0.72556
0.003017115 0.79478
0.005059197 0.93208
0.008483429 1.16942
0.014225293 1.33447
0.023853440 1.48581
0.039998234 1.88618
0.067070356 2.36358
0.112465782 3.27301
0.188586328 4.63092
0.316227766 7.32878
0.530261134 11.57061
0.889159334 19.59131
1.490971657 33.70477
2.500110383 64.34344
4.192267435 100.00000
7.029732115 100.00000
11.787686348 100.00000
19.765980717 100.00000
33.144247495 100.00000
55.577365865 100.00000
93.193957623 100.00000
156.270697655 100.00000
262.039852886 100.00000
439.397056076 100.00000
736.795455966 100.00000
1235.482888257 100.00000
2071.698399895 100.00000
3473.892112083 100.00000
5825.136712469 100.00000
9767.781100895 100.00000
16378.937069541 100.00000
27464.741148161 100.00000
46053.782558224 100.00000
77224.499458363 100.00000


==> FRB_100pc.txt <==
#95.0% confidence interval from FRB microlensing
0.000001295 100.00000
0.000002171 100.00000
0.000003641 100.00000
0.000006105 100.00000
0.000010238 56.08210
0.000017167 30.26644
0.000028786 27.73866
0.000048270 11.17845
0.000080940 5.57141
0.000135723 3.63577
0.000227585 3.85140
0.000381621 4.35811
0.000639915 6.11691
0.001073031 10.92553
0.001799294 20.47350
0.003017115 38.62756
0.005059197 87.49709
0.008483429 100.00000
0.014225293 100.00000
0.023853440 100.00000
0.039998234 100.00000
0.067070356 100.00000
0.112465782 100.00000
0.188586328 100.00000
0.316227766 100.00000
0.530261134 100.00000
0.889159334 100.00000
1.490971657 100.00000
2.500110383 100.00000
4.192267435 100.00000
7.029732115 100.00000
11.787686348 100.00000
19.765980717 100.00000
33.144247495 100.00000
55.577365865 100.00000
93.193957623 100.00000
156.270697655 100.00000
262.039852886 100.00000
439.397056076 100.00000
736.795455966 100.00000
1235.482888257 100.00000
2071.698399895 100.00000
3473.892112083 100.00000
5825.136712469 100.00000
9767.781100895 100.00000
16378.937069541 100.00000
27464.741148161 100.00000
46053.782558224 100.00000
77224.499458363 100.00000


==> FRB_10pc.txt <==
#95.0% confidence interval from FRB microlensing
0.000001295 100.00000
0.000002171 100.00000
0.000003641 100.00000
0.000006105 100.00000
0.000010238 37.94341
0.000017167 22.53172
0.000028786 20.09173
0.000048270 6.50798
0.000080940 2.66720
0.000135723 1.42408
0.000227585 1.27160
0.000381621 1.21877
0.000639915 1.38098
0.001073031 1.92231
0.001799294 2.91723
0.003017115 4.66861
0.005059197 7.57407
0.008483429 15.54496
0.014225293 24.09949
0.023853440 39.52022
0.039998234 83.81652
0.067070356 100.00000
0.112465782 100.00000
0.188586328 100.00000
0.316227766 100.00000
0.530261134 100.00000
0.889159334 100.00000
1.490971657 100.00000
2.500110383 100.00000
4.192267435 100.00000
7.029732115 100.00000
11.787686348 100.00000
19.765980717 100.00000
33.144247495 100.00000
55.577365865 100.00000
93.193957623 100.00000
156.270697655 100.00000
262.039852886 100.00000
439.397056076 100.00000
736.795455966 100.00000
1235.482888257 100.00000
2071.698399895 100.00000
3473.892112083 100.00000
5825.136712469 100.00000
9767.781100895 100.00000
16378.937069541 100.00000
27464.741148161 100.00000
46053.782558224 100.00000
77224.499458363 100.00000


==> FRB_1pc.txt <==
#95.0% confidence interval from FRB microlensing
0.000001295 100.00000
0.000002171 100.00000
0.000003641 100.00000
0.000006105 100.00000
0.000010238 37.57011
0.000017167 22.31033
0.000028786 19.63745
0.000048270 6.16183
0.000080940 2.32789
0.000135723 1.11748
0.000227585 0.86627
0.000381621 0.75418
0.000639915 0.72937
0.001073031 0.84798
0.001799294 1.05526
0.003017115 1.28719
0.005059197 1.69553
0.008483429 2.56223
0.014225293 3.49436
0.023853440 4.79056
0.039998234 7.97919
0.067070356 12.54317
0.112465782 21.64848
0.188586328 39.51889
0.316227766 68.94405
0.530261134 100.00000
0.889159334 100.00000
1.490971657 100.00000
2.500110383 100.00000
4.192267435 100.00000
7.029732115 100.00000
11.787686348 100.00000
19.765980717 100.00000
33.144247495 100.00000
55.577365865 100.00000
93.193957623 100.00000
156.270697655 100.00000
262.039852886 100.00000
439.397056076 100.00000
736.795455966 100.00000
1235.482888257 100.00000
2071.698399895 100.00000
3473.892112083 100.00000
5825.136712469 100.00000
9767.781100895 100.00000
16378.937069541 100.00000
27464.741148161 100.00000
46053.782558224 100.00000
77224.499458363 100.00000


==> FRB_no_screen.txt <==
#95.0% confidence interval from FRB microlensing
0.000001295 100.00000
0.000002171 100.00000
0.000003641 100.00000
0.000006105 100.00000
0.000010238 37.56128
0.000017167 22.30657
0.000028786 19.62921
0.000048270 6.15339
0.000080940 2.31125
0.000135723 1.08440
0.000227585 0.80070
0.000381621 0.66170
0.000639915 0.59022
0.001073031 0.61868
0.001799294 0.67284
0.003017115 0.70612
0.005059197 0.78165
0.008483429 0.89981
0.014225293 0.92884
0.023853440 0.90879
0.039998234 0.94762
0.067070356 0.96456
0.112465782 1.00199
0.188586328 1.03580
0.316227766 1.08030
0.530261134 1.10975
0.889159334 1.15070
1.490971657 1.20628
2.500110383 1.25255
4.192267435 1.28947
7.029732115 1.35477
11.787686348 1.40323
19.765980717 1.43485
33.144247495 1.51062
55.577365865 1.60777
93.193957623 1.78770
156.270697655 2.06112
262.039852886 2.65867
439.397056076 3.90240
736.795455966 7.27615
1235.482888257 15.74157
2071.698399895 34.87410
3473.892112083 85.92822
5825.136712469 100.00000
9767.781100895 100.00000
16378.937069541 100.00000
27464.741148161 100.00000
46053.782558224 100.00000
77224.499458363 100.00000


==> affils.tsv <==
Affiliation (use LaTeX for accents, no duplicates) - Add your affiliations if you don't see it here	Acronym
MIT Kavli Institute for Astrophysics and Space Research, Massachusetts Institute of Technology, 77 Massachusetts Ave, Cambridge, MA 02139, USA	MITK
Department of Physics, Massachusetts Institute of Technology, 77 Massachusetts Ave, Cambridge, MA 02139, USA	MITP
Dunlap Institute for Astronomy \& Astrophysics, University of Toronto, 50 St.~George Street, Toronto, ON M5S 3H4, Canada	DI
Department of Physics, McGill University, 3600 rue University, Montr\'eal, QC H3A 2T8, Canada	MU
David A.~Dunlap Department of Astronomy \& Astrophysics, University of Toronto, 50 St.~George Street, Toronto, ON M5S 3H4, Canada	DAA
Department of Physics and Astronomy, University of British Columbia, 6224 Agricultural Road, Vancouver, BC V6T 1Z1 Canada	UBC
Perimeter Institute for Theoretical Physics, 31 Caroline Street N, Waterloo, ON N25 2YL, Canada	PI
Dominion Radio Astrophysical Observatory, Herzberg Research Centre for Astronomy and Astrophysics, National Research Council Canada, PO Box 248, Penticton, BC V2A 6J9, Canada	DRAO
McGill Space Institute, McGill University, 3550 rue University, Montr\'eal, QC H3A 2A7, Canada	MSI
Department of Physics and Astronomy, West Virginia University, PO Box 6315, Morgantown, WV 26506, USA 	WVUPA
Center for Gravitational Waves and Cosmology, West Virginia University, Chestnut Ridge Research Building, Morgantown, WV 26505, USA	WVUGWAC
Lane Department of Computer Science and Electrical Engineering, 1220 Evansdale Drive, PO Box 6109, Morgantown, WV 26506, USA	WVULCSEE
Canadian Institute for Theoretical Astrophysics, 60 St.~George Street, Toronto, ON M5S 3H8, Canada	CITA
Department of Physics and Astronomy, University of Waterloo, Waterloo, ON N2L 3G1, Canada	UW
Department of Computer Science, Math, Physics, \& Statistics, University of British Columbia, Okanagan Campus, Kelowna, BC V1V 1V7, Canada	UBCO
Department of Physics, Yale University, New Haven, CT 06520, USA	YU
Sidrat Research, PO Box 73527 RPO Wychwood, Toronto, ON M6C 4A7, Canada	SR
Department of Physics, University of Wisconsin-Madison, 1150 University Ave, Madison, WI 53706, USA	UWM
Department of Physics, University of Toronto, 60 St.~George Street, Toronto, ON M5S 1A7, Canada	UTPHYS
Department of Astronomy and Astrophysics, Tata Institute of Fundamental Research, Mumbai, 400005, India	TIFR
National Centre for Radio Astrophysics, Post Bag 3, Ganeshkhind, Pune, 411007, India	NCRA
National Radio Astronomy Observatory, 520 Edgemont Rd, Charlottesville, VA 22903, USA	NRAO
Department of Physics and Astronomy, University of Manitoba, Winnipeg, MB R3T 2N2, Canada	UM
Anton Pannekoek Institute for Astronomy, University of Amsterdam, Science Park 904, 1098 XH Amsterdam, The Netherlands	UVA
Division of Physics, Mathematics, and Astronomy, California Institute of Technology, Pasadena, CA 91125, USA	CALTECH
Veni Fellow	VENI
McGill Space Institute Fellow	MSIF
FRQNT Postdoctoral Fellow	FRQNT
Department of Physics and Astronomy, Oberlin College, Oberlin, OH, 44074, U.S.A.	OC
Department of Astronomy, University of California, Berkeley, CA 94720, United States	UCB
INAF - Osservatorio Astronomico di Cagliari - via della Scienza 5 - I-09047 Selargius, Italy	INAF
Inter University Centre for Astronomy and Astrophysics, Post Bag 4,  Pune University Campus, Ganeshkhind, Pune 411 007,India	IUCAA
Berkeley SETI Research Center, University of California, Berkeley, CA 94720, United States	BSRC
University of Manchester, Manchester, UK	MAN
SETI Institute, Mountain View, CA, USA	SETI
University of Malta, Malta	MALTA
Department of Physics and Astronomy and PITT PACC, University of Pittsburgh, Pittsburgh, PA 15260, USA	PITT
International Centre for Radio Astronomy Research (ICRAR), Curtin University, Bentley WA 6102 Australia	ICRAR
Institute of Astronomy and Astrophysics, Academia Sinica, Astronomy-Mathematics Building, No. 1, Sec. 4, Roosevelt Road, Taipei 10617, Taiwan	ASIAA
Canadian Institute for Advanced Research, 180 Dundas St West, Toronto, ON M5G 1Z8, Canada; 	CIFAR
Perimeter Institute of Theoretical Physics, 31 Caroline Street North, Waterloo, ON N2L 2Y5, Canada	PI
David A.~Dunlap Department of Astronomy \& Astrophysics, University of Toronto, 50 St.~George Street, Toronto, ON M5S 3H4, Canada	DAA
Center for Computational Astrophysics, Flatiron Institute, 162 5th Avenue, New York, NY 10010, USA	CCA
Department of Physics, University of Connecticut, 196 Auditorium Road, U-3046, Storrs, CT 06269-3046, USA	UCONN

==> authors.tsv <==
Surname(s)	Given names on paper	I have read the current draft of the SEARCH paper here(Y/N): 	I have read the current draft of the INTERPRETATION paper (Y/N)	ORCID	Affiliation(s) (semicolon deliminated list of acronyms from the second sheet)	Acknowledgements	I wish to sign up for authorship for both papers (Y/N)	Email address
Leung	Calvin	Yes	Yes	0000-0002-4209-7408	MITK; MITP	C.L. was supported by the U.S. Department of Defense (DoD) through the National Defense Science & Engineering Graduate Fellowship (NDSEG) Program	Yes	Calvinl@mit.edu
Masui	Kiyoshi W.	Yes	Yes	0000-0002-4279-6946	MITK; MITP	K.W.M. is supported by NSF grants 2008031 and 2018490.	Yes	kmasui@mit.edu
Kader	Zarif	Yes	Yes	0000-0003-2739-5869	MU; MSI		Yes	zarif.kader@mail.mcgill.ca
Dobbs	Matt	yes, more comments coming	yes	0000-0001-7166-6422	MU; MSI	M.D. is supported by a Killam Fellowship, CRC Chair, NSERC Discovery Grant, CIFAR, and by the FRQNT Centre de Recherche en Astrophysique du Qu\'ebec (CRAQ).	Yes	matt.dobbs@mcgill.ca
Mena-Parra	Juan	Yes	In progress	0000-0002-0772-9326	MITK	J.M.P is a Kavli Fellow.	Yes	jdmena@mit.edu
Pen	Ue-Li	Yes	Yes	0000-0003-2155-9578	ASIAA; CITA; CIFAR; DAA; PI	We acknowledge the support of the Natural Sciences and Engineering Research Council of Canada (NSERC), [funding reference number RGPIN-2019-067, CRD 523638-201, 555585-20] We receive support from Ontario Research Fund—research Excellence Program (ORF-RE), Canadian Institute for Advanced Research (CIFAR),  Thoth Technology Inc, Alexander von Humboldt Foundation,  and the Ministry of Science and Technology(MOST) of Taiwan(110-2112-M-001-071-MY3). 	Yes	pen@cita.utoronto.ca
Smith	Kendrick M.	in progress	In progress	0000-0002-2088-3125	PI		Yes	kmsmith@perimeterinstitute.ca
Rafiei-Ravandi	Masoud	Yes	Yes	0000-0001-7694-6650	MU; MSI		Yes	masoud.rafiei-ravandi@mcgill.ca
Tendulkar	Shriharsh P.	in progress	In progress	0000-0003-2548-2926	TIFR; NCRA		Yes	shriharsh.tendulkar@tifr.res.in
Shin	Kaitlyn	yes	yes	0000-0002-6823-2073	MITK; MITP	K.S. is supported by the NSF Graduate Research Fellowship Program.	yes	kshin@mit.edu
Lin	Hsiu-Hsien	yes	In progress	0000-0001-7453-4273	ASIAA; CITA		yes	hhlin@cita.utoronto.ca
Pearlman	Aaron B.	In progress	In progress	0000-0002-8912-0732	MU; MSI; MSIF; FRQNT	A.B.P. is a McGill Space Institute (MSI) Fellow and a Fonds de Recherche du Quebec -- Nature et Technologies (FRQNT) postdoctoral fellow.	Yes	aaron.b.pearlman@physics.mcgill.ca
Michilli	Daniele	Y	Y	0000-0002-2551-7554	MITK; MITP		Yes	danielemichilli@gmail.com
Scholz	Paul	in progress	in progress	0000-0002-7374-7119	DI	P.S. is a Dunlap Fellow and an NSERC Postdoctoral Fellow. 	Yes	paul.scholz@dunlap.utoronto.ca
Pleunis	Ziggy	Y	Y	0000-0002-4795-697X	DI	Z.P. is a Dunlap Fellow.	Yes	ziggy.pleunis@dunlap.utoronto.ca
Cassanelli	Tomas	in progress	in progress	0000-0003-2047-5276	DI; DAA		Yes	cassanelli@astro.utoronto.ca
Sanghavi	Pranav	in Progress	in progress	0000-0001-5504-229X	WVULCSEE; WVUGWAC		Yes	pranav.sanghavi@mail.wvu.edu
Kaspi	Victoria	Yes	Yes	0000-0001-9345-0307	MU; MSI	V.M.K. holds the Lorne Trottier Chair in Astrophysics & Cosmology, a Distinguished James McGill Professorship, and receives support from an NSERC Discovery grant (RGPIN 228738-13), from an R. Howard Webster Foundation Fellowship from CIFAR, and from the FRQNT CRAQ.	Yes	vkaspi@physics.mcgill.ca
Chawla	Pragya	in progress	in progress	0000-0002-3426-7606	MU; MSI; UVA		Yes	p.chawla@uva.nl
Lanman	Adam E.	yes	yes	0000-0003-2116-3573	MU; MSI		Yes	adam.lanman@mcgill.ca
Brar	Charanjot	No	Yes	0000-0002-1800-8233	MU; MSI		Yes	charanjot.brar@mcgill.ca
Stairs	Ingrid	in progress	in progress	0000-0001-9784-8670	UBC	FRB research at UBC is funded by an NSERC Discovery Grant and by the Canadian Institute for Advanced Research.  The CHIME/FRB baseband system is funded in part by a Canada Foundation for Innovation JELF grant to IHS.	Yes	stairs@astro.ubc.ca
Good	Deborah	In progress	in progress	0000-0003-1884-348X	UCONN; CCA		Yes	deborah.good@uconn.edu
Bhardwaj	Mohit	In Progress	In Progress	0000-0002-3615-3514	MU; MSI	M.B. is supported by an FRQNT Doctoral Research Award.	Yes	mohit.bhardwaj@mail.mcgill.ca
Mckinven	Ryan	In Progress	In Progress	0000-0001-7348-6900	MU; MSI		Yes	ryan.mckinven@mcgill.ca
Ng	Cherry	In Progress	In Progress	0000-0002-3616-5160	DI 		Yes	cherry.ng@dunlap.utoronto.ca
Wulf	Dallas	Yes	No	0000-0001-7314-9496	MU; MSI		Only the search paper	dallas.wulf@mail.mcgill.ca
Meyers	Bradley W.	In progress	Yes	0000-0001-8845-1225	UBC		Yes	bmeyers@phas.ubc.ca
Bandura	Kevin	In progress	In progress	0000-0003-3772-2798	WVULCSEE; WVUGWAC	K.M.B.  is supported by an NSF grant (2006548, 2018490)	Yes	kevin.bandura@mail.wvu.edu
Vanderlinde	Keith	in progress	in progress	0000-0003-4535-9378	DI; DAA		Yes	keith.vanderlinde@utoronto.ca
Rahman	Mubdi	in progress	In progress	0000-0003-1842-6096	SR		Yes	mubdi@sidratresearch.com
Siegel	Seth	Y	In progress	0000-0003-2631-6217	MU		Yes	seth.siegel@mcgill.ca
Petroff	Emily	in progress	in progress	0000-0002-9822-8008	MU; MSI; UVA	E.P. acknowledges funding from an NWO Veni Fellowship.		emily.petroff@mcgill.ca
Dong	Fengqiu Adam	yes	y	0000-0003-4098-5222	UBC	F.A.D is funded by the UBC Four Year Doctoral Fellowship.	yes	adamdong@phas.ubc.ca

==> bounds/511keV.txt <==
#Fig. 1 of https://arxiv.org/abs/1906.09994 (Iso 1.5 kpc)
5.015152369958812e-18 0.005747694424835358
5.7392237847167976e-18 0.00627289985819625
6.597206783129237e-18 0.007224571174886718
7.315626819739304e-18 0.00804544640388272
8.259243605248871e-18 0.009454906841666284
9.929667875035531e-18 0.01271121171496965
1.1568075060907645e-17 0.016860653036059475
1.4095630000267746e-17 0.025243069420294917
1.656877848819606e-17 0.03678962947073938
1.8872786543857408e-17 0.05149699518585954
2.2083794095481055e-17 0.07920164050192549
2.619097751493786e-17 0.1302860029261731
3.14814602914552e-17 0.24190323416992993
3.537615287056164e-17 0.3770823647939702
4.0836004741775534e-17 0.6815466984147946
4.527303434495091e-17 1.0624051457503012


==> bounds/Accretion.txt <==
#Envelope of constraints from accretion: CMB, EDGES, Radio, X-ray, Leo T
0.5167624649600779 1.0653146993865523
1.605737711485836 0.33802587910272236
19.780249407188535 0.027149296896126152
20.110938963530813 0.0025198453978764507
27.30319973869661 0.0025658113984460005
28.284195031579223 0.0018869506825079758
30.628431614032863 0.0014387920759032068
32.01355260651818 0.0012227580479183965
33.461895443083904 0.001077419151151327
37.87707781185336 0.0008289867625307194
40.65751995462293 0.0007370843219540028
47.683786840156465 0.0005933448317937295
52.56333433712991 0.0005323560070678414
57.94271654046937 0.0004863489563032113
58.457457104822055 0.00046907935565975687
62.189896818502504 0.00035126345888462245
65.58035950816688 0.0002931734461286597
70.38737626815721 0.00021174327076395466
77.57806845191719 0.0001372112110927388
85.50484053426817 0.00009218733202311061
1e4	1e-5


==> bounds/CMB.txt <==
# Limit from Fig. 6 of https://arxiv.org/pdf/2002.10771.pdf (Spherical accretion, w/ DM halo)
13.857184998104279 1.2167698559270317
29.7739053335261 0.2629824570876773
39.13862595880746 0.004352074597093737
50.74215986518846 0.0008702808314039238
99.6215993098635 0.000049155248469904766
1001.8872609983654 4.787718598421377e-8
8950.54131318105 8.903025738021273e-9
21048.514103699094 5.850162853996995e-9


==> bounds/CMBevap.txt <==
#Fig. 4 of https://arxiv.org/abs/1612.07738
4.932811997621845e-19 2.8520372714766877e-7
7.050277269892595e-19 8.583328774762014e-7
9.341472996891383e-19 0.000001876017064189116
1.424718656178649e-18 0.000007502765088162194
2.293742293359784e-18 0.00003848171554298538
3.022759619038287e-18 0.00012000255087784792
4.9461769793341766e-18 0.0008781699470666177
7.243643670901643e-18 0.004922666346395677
1.1505278846669014e-17 0.042271557598505156
1.3030203636206309e-17 0.07204117300442565
2.2264792549713296e-17 0.30934018674727515
3.507788977645107e-17 0.8075973552453112


==> bounds/Comptel.txt <==
# PBH constraints from COMPTEL observations of the galactic center.
# From https://arxiv.org/abs/2010.04797.
# Columns: PBH mass [Msun], f_PBH
5.030181086519114655e-19 4.095257944439259750e-06
5.643956007555157085e-19 3.398839457379067416e-06
6.332622795745302197e-19 2.833343084893055267e-06
7.105319640959534434e-19 2.375409929713359787e-06
7.972299760870779323e-19 2.007420315519852220e-06
8.945067454924157725e-19 1.718952898109224264e-06
1.003653075940081892e-18 1.508318575753898460e-06
1.126117272921699033e-18 1.387217432355476811e-06
1.263524361926349100e-18 1.385231220473794075e-06
1.417697651541473388e-18 1.552378370918793841e-06
1.590682927650090037e-18 1.974057555413698681e-06
1.784775599766479049e-18 2.849716882259805806e-06
2.002551159725839834e-18 4.737358122273128395e-06
2.246899356896194271e-18 6.909578107568343204e-06
2.521062543396737756e-18 8.634595429775020458e-06
2.828678698140588956e-18 1.319511845517826975e-05
3.173829700604599019e-18 1.597727909365953943e-05
3.561095494890026517e-18 2.096953750146969599e-05
3.995614862798199967e-18 3.449001638304553813e-05
4.483153612342776721e-18 5.341766651010743431e-05
5.030181086519114462e-18 7.072008557612509839e-05
5.643956007555156700e-18 1.127056168722464255e-04
6.332622795745328775e-18 1.709995055916481855e-04
7.105319640959503619e-18 2.140887023071347034e-04
7.972299760870779131e-18 3.258701476331418451e-04
8.945067454924158111e-18 6.130217693713803503e-04
1.003653075940081738e-17 1.013070607167054294e-03
1.126117272921703617e-17 1.412003686507688153e-03
1.263524361926343978e-17 2.354461325111141968e-03
1.417697651541473426e-17 4.763505059220147358e-03
1.590682927650090152e-17 6.497639501333132492e-03
1.784775599766479126e-17 9.684100823491598869e-03
2.002551159725847769e-17 1.393038523723444735e-02
2.246899356896185566e-17 1.604648662121345437e-02
2.521062543396737448e-17 2.193207021985706107e-02
2.828678698140589033e-17 3.628954031258106033e-02
3.173829700604599019e-17 6.452702124332627964e-02
3.561095494890040846e-17 8.151816433852936139e-02
3.995614862798183327e-17 1.233736452028827008e-01
4.483153612342776721e-17 2.273915605898558234e-01
5.030181086519114770e-17 5.096509502061019603e-01
5.643956007555156700e-17 1.327105333234530837e+00
6.332622795745328929e-17 3.751913978029968622e+00
7.105319640959503619e-17 1.101545408682238580e+01
7.972299760870780055e-17 3.585135132996253304e+01
8.945067454924159343e-17 1.493538388069274561e+02
1.003653075940081954e-16 7.579220961656103555e+02
1.126117272921703586e-16 4.218210658522594713e+03
1.263524361926344070e-16 3.077662806813152929e+04
1.417697651541473180e-16 2.861023229239404900e+05
1.590682927650090214e-16 3.347211206692751031e+06
1.784775599766479064e-16 5.417860840061391145e+07
2.002551159725847769e-16 1.225558524677286148e+09
2.246899356896185258e-16 3.868155095516042328e+10
2.521062543396737756e-16 1.916496339413969238e+12
2.828678698140588664e-16 1.502767063003709688e+14
3.173829700604599266e-16 1.921394690952941600e+16
3.561095494890041709e-16 4.586929421040680448e+18
3.995614862798183574e-16 1.945932105146756497e+21
4.483153612342777090e-16 1.708658858189095803e+24
5.030181086519114400e-16 2.858816687791830087e+27


==> bounds/Dynamical.txt <==
#Envelope of dynamical bounds: WideBinaries, UFdwarfs
2.5466445430663907 1.0111686379159943
3.895621327389066 0.8999232581143943
4.675226528492582 0.722345101314062
5.961643226185257 0.6027085768718722
8.244435433811278 0.44189899655425147
12.615633617335806 0.3157101502798092
15.138025421073879 0.2810150729621762
18.916334287065116 0.23752532104242216
23.637226133739016 0.20337751628681355
27.794642914219992 0.18338409578390202
34.03494515747533 0.15906416596263248
42.52894260209585 0.13619632156159026
55.33950396514764 0.11363787028660863
65.0728534329097 0.10246647943093819
97.53379885811597 0.10112777362083672
158.50515911937268 0.10241529082307527
2543.258200983031 0.009986154573569554
3813.597079986498 0.007321401086639349
10288.859437692867 0.0035946164171815004


==> bounds/EDGES.txt <==
#Conservative bound (lambda = 0.001, beta = 1) from Fig. 5 of https://arxiv.org/abs/1803.09697
13.15931293184616 1.074769268941557
17.80773559937914 0.5864989289874549
26.330167156875252 0.2577944043778153
137.4683089656048 0.009622735280876267
374.9521881078339 0.0013152185098335458
922.3410805760544 0.00021997835914386058


==> bounds/EDGESevap.txt <==
#Fig. 4 of https://arxiv.org/abs/1803.09390 (red dashed line)
4.965348179537885e-19 1.964557098791005e-8
5.6163030161352845e-19 2.9139989324360277e-8
6.774216370272428e-19 5.150080315099453e-8
8.303815068768042e-19 1.1330875477021026e-7
9.596102369047504e-19 1.9167395760890856e-7
1.1269524069868142e-18 3.6977510085342797e-7
1.3449356083668027e-18 7.78685627515349e-7
1.5625775346530987e-18 0.000001317230572886709
1.8648936277174797e-18 0.0000030278631137817332
2.286112129886551e-18 0.000007597323389118832
2.613929254629802e-18 0.000014656665190581735
3.1535048961682018e-18 0.0000419405820915267
3.703571940668948e-18 0.00008831997722108603
4.372663753755003e-18 0.000163082940018647
4.972727317637576e-18 0.00027587235068696057
5.594752443593754e-18 0.0004275214192733077
6.748093963846126e-18 0.0007231985080135761
8.315044988200724e-18 0.0011709334010979223
9.60834663377883e-18 0.0016623863212933737
1.1966796484039522e-17 0.002691575891766315
1.4588667510671627e-17 0.004357940563118443
2.1222241939991473e-17 0.010934669938634546
2.957733190377547e-17 0.024057757525398966
3.6448161049279006e-17 0.04641193736612382

==> bounds/EGRB.txt <==
#Extragalactic Gamma Ray Background
#From https://arxiv.org/abs/0912.5297, extracted from https://arxiv.org/abs/1801.00808
1.0136457414052951e-18 0.0009936419464493937
6.176079592863126e-18 0.0009870772262835802
9.415407271310168e-18 0.004119309118801005
1.3514638935837695e-17 0.012496750603545704
1.6191501177471206e-17 0.02457055924230388
1.8264546556606024e-17 0.03743115941385982
2.621647103800514e-17 0.10253795914459543
3.14092018067438e-17 0.21488368299024702
3.651397581846826e-17 0.4334145849164673
4.788319558235583e-17 0.9931115202775195


==> bounds/EROS.txt <==
#Solid line in the lower panel of Fig. 15 in https://arxiv.org/abs/astro-ph/0607207
5.0779683942863936e-8 0.5437010077641949
6.461503015498809e-8 0.42666054769270695
6.862690937637611e-8 0.3852632052474099
7.741341383990016e-8 0.3348177383305071
9.274679015041776e-8 0.27299514843253986
1.111172683973808e-7 0.23127138335995195
1.501709761927164e-7 0.19098589231922983
1.7991553820935753e-7 0.16179617759697254
2.9131026487621777e-7 0.13360932719630614
4.7167504967527673e-7 0.1161090205867468
7.19066622382917e-7 0.10754732201638306
0.0000010962140307848527 0.10089587381835578
0.0000015734780658505738 0.09834931358570803
0.0000022585308654918772 0.09709780819486334
0.00000344312077163055 0.098338647080968
0.000004653253404106976 0.10217075690146285
0.000006288703963346344 0.10615219830330677
0.000009026647598980697 0.10888989635911364
0.000012956623073862423 0.11313222867896658
0.00001751040826709942 0.11457988761978753
0.000026694543495225217 0.1145731961002981
0.00004069571888608581 0.11168049547810045
0.00005178360515126609 0.10748363361874935
0.00007894388748475618 0.09955795766660724
0.00010045280463184734 0.09460210946157442
0.00015313987666984205 0.08433618682305137
0.00021981312971750376 0.07615017240781868
0.0003351041884666167 0.06702608688163868
0.00046672895892812085 0.0593734599018925
0.0006120526051562199 0.05395414388010354
0.0009330716132077409 0.047187579085716296
0.0014224637360245721 0.04179946798066648
0.0023031823256752138 0.037741611287021117
0.0035111917342150844 0.03518229449023405
0.005039876359571559 0.033644326385581146
0.0070194773070215285 0.03258678335109331
0.010383662311095863 0.03237783892048736
0.015829849365882036 0.03300142884413722
0.022721767887882948 0.03494956311623009
0.03261425450222897 0.03772775890695497
0.04681368113541052 0.040726797854600934
0.059568456976495855 0.04396496873750336
0.08550306585838215 0.046858227799874544
0.19871659638051342 0.0604697893841575
0.3029426124386645 0.07137321383850075
0.4905095666006879 0.08424195295639422
1.8458102373095069 0.1476440755191354
3.1742056152847162 0.2030895463111538
15.19911082952902 0.5285740362250857


==> bounds/Evaporation.txt <==
#Envelope of evaporation constraints: EDGESevap, CMBevap, INTEGRAL, 511keV, Voyager, EGRB
9.777325890356627e-19 0.000010108387961546453
2.3797234849570502e-18 0.000010129516691436985
2.544431322473257e-18 0.000014318307731053953
2.7820568875425087e-18 0.000022068669010406013
3.0411509015823526e-18 0.00003872561965949224
3.477107341796282e-18 0.00007251626348781388
3.976189721030713e-18 0.00012454145553695325
4.649907922703461e-18 0.00022823608347452426
5.1417337076089494e-18 0.0003517873625430365
5.815758600115224e-18 0.0005081948111804773
6.5052630484225726e-18 0.0006880180742839137
7.276802226546052e-18 0.0009115486186101521
8.232016554603965e-18 0.0012077340368989132
9.105613409538612e-18 0.00156585010647066
1.0300484507616311e-17 0.0021199776667571776
1.1784557270360282e-17 0.0028088867745811666
1.3035673136108743e-17 0.0035638833656183345
1.4746845347174884e-17 0.004721880058090391
1.6311161219633626e-17 0.006255808738683957
1.8246425890386777e-17 0.008110989167414881
2.08720234003623e-17 0.011717508914995454
2.3348419099598813e-17 0.015192374295415135
2.582722054334278e-17 0.019275910487260926
2.857031838095104e-17 0.023933957703675145
3.124966143317395e-17 0.03036632876843449
3.417756488830324e-17 0.04022993418762827
3.57421281385345e-17 0.04680827685089886
3.606238878371083e-17 0.1676186575919088
3.9441215557429204e-17 0.2220646300368937
4.218109374665937e-17 0.275704955799599
4.510683310063928e-17 0.361313203246041
4.7699224554696605e-17 0.45345307440229915
4.987486545704916e-17 0.5752600387480511
5.156585237917571e-17 0.7297676085471143
5.272769677376156e-17 0.8308934321260507
6.169846057343298e-17 1.1009592155337165



==> bounds/FL-small.txt <==
#Orange curve for 100 GRBs in Fig. 5 of https://arxiv.org/abs/1807.11495
7.566594723686403e-17 1.098541141987559
8.911295514807135e-17 0.7906043210907702
1.1032270253301162e-16 0.5963623316594648
1.2665792163491235e-16 0.5098976297913682
1.4543042708186926e-16 0.4159562163071847
1.7118091311191697e-16 0.36696601885809293
2.015251905334037e-16 0.30408373941001465
2.49394582751708e-16 0.2641001862504401
3.010316070047001e-16 0.22229964825261955
3.5876491693574075e-16 0.20235896477251575
4.169666317092701e-16 0.19006912028137762
4.845690413206316e-16 0.18420699693267173
5.846747982233489e-16 0.1785256735482343
7.143751733908863e-16 0.170330537544706
8.727731166345502e-16 0.16768329368110074
1.0269600148068632e-15 0.16768329368110074
1.28619162924512e-15 0.1785256735482342
1.6309368624768385e-15 0.19921394136413853
2.0423672421910184e-15 0.22229964825261944
2.372181339426001e-15 0.26410018625043996
3.045241288977361e-15 0.31871416115850704
3.582155907469907e-15 0.35564803062231287
4.374562590503419e-15 0.4094915062380421
5.477184613583957e-15 0.4864910219855278
6.6053260814397874e-15 0.568986602901829
7.38616672825104e-15 0.790604321090769
8.90333361714693e-15 1.0985411419875573


==> bounds/FL.txt <==
#Femto-lensing
#Solid line in Fig. 6 of https://arxiv.org/abs/1204.2056,
#divided by the DM density, Omega_DM ~ 0.26
5.401382153557672e-17 0.505082084515171
6.471240993896377e-17 0.41710807814107514
7.299772955980937e-17 0.3624929177259345
8.745648549930171e-17 0.31502631090254235
1.0477910617237397e-16 0.25360226718586265
1.1819428241203828e-16 0.21484424477435052
1.597353051079129e-16 0.17075861187334546
1.9137428628448898e-16 0.15030384251689322
2.2928004191781596e-16 0.13571813518324943
2.917492916877155e-16 0.12571363751521322
4.18769600010853e-16 0.12411391821553676
7.20150310685536e-16 0.1356966228231071
3.2467241329655235e-15 0.17068739333840408
4.131321061244521e-15 0.19390482440478526
4.949617236925927e-15 0.21473313964979526
6.111315831987996e-15 0.2701527444599956
8.014173331971793e-15 0.43309106917483836
1.2976149694107961e-14 0.9923412493817924


==> bounds/FRB1pc.txt <==
#95.0% confidence interval from FRB microlensing
0.000001295 100.00000
0.000002171 100.00000
0.000003641 100.00000
0.000006105 100.00000
0.000010238 37.57011
0.000017167 22.31033
0.000028786 19.63745
0.000048270 6.16183
0.000080940 2.32789
0.000135723 1.11748
0.000227585 0.86627
0.000381621 0.75418
0.000639915 0.72937
0.001073031 0.84798
0.001799294 1.05526
0.003017115 1.28719
0.005059197 1.69553
0.008483429 2.56223
0.014225293 3.49436
0.023853440 4.79056
0.039998234 7.97919
0.067070356 12.54317
0.112465782 21.64848
0.188586328 39.51889
0.316227766 68.94405
0.530261134 100.00000
0.889159334 100.00000
1.490971657 100.00000
2.500110383 100.00000
4.192267435 100.00000
7.029732115 100.00000
11.787686348 100.00000
19.765980717 100.00000
33.144247495 100.00000
55.577365865 100.00000
93.193957623 100.00000
156.270697655 100.00000
262.039852886 100.00000
439.397056076 100.00000
736.795455966 100.00000
1235.482888257 100.00000
2071.698399895 100.00000
3473.892112083 100.00000
5825.136712469 100.00000
9767.781100895 100.00000
16378.937069541 100.00000
27464.741148161 100.00000
46053.782558224 100.00000
77224.499458363 100.00000


==> bounds/FRB_01pc.txt <==
#95.0% confidence interval from FRB microlensing
0.000001295 100.00000
0.000002171 100.00000
0.000003641 100.00000
0.000006105 100.00000
0.000010238 37.56128
0.000017167 22.30658
0.000028786 19.62924
0.000048270 6.15346
0.000080940 2.31158
0.000135723 1.08538
0.000227585 0.80365
0.000381621 0.66780
0.000639915 0.60297
0.001073031 0.64482
0.001799294 0.72556
0.003017115 0.79478
0.005059197 0.93208
0.008483429 1.16942
0.014225293 1.33447
0.023853440 1.48581
0.039998234 1.88618
0.067070356 2.36358
0.112465782 3.27301
0.188586328 4.63092
0.316227766 7.32878
0.530261134 11.57061
0.889159334 19.59131
1.490971657 33.70477
2.500110383 64.34344
4.192267435 100.00000
7.029732115 100.00000
11.787686348 100.00000
19.765980717 100.00000
33.144247495 100.00000
55.577365865 100.00000
93.193957623 100.00000
156.270697655 100.00000
262.039852886 100.00000
439.397056076 100.00000
736.795455966 100.00000
1235.482888257 100.00000
2071.698399895 100.00000
3473.892112083 100.00000
5825.136712469 100.00000
9767.781100895 100.00000
16378.937069541 100.00000
27464.741148161 100.00000
46053.782558224 100.00000
77224.499458363 100.00000


==> bounds/FRB_100pc.txt <==
#95.0% confidence interval from FRB microlensing
0.000001295 100.00000
0.000002171 100.00000
0.000003641 100.00000
0.000006105 100.00000
0.000010238 56.08210
0.000017167 30.26644
0.000028786 27.73866
0.000048270 11.17845
0.000080940 5.57141
0.000135723 3.63577
0.000227585 3.85140
0.000381621 4.35811
0.000639915 6.11691
0.001073031 10.92553
0.001799294 20.47350
0.003017115 38.62756
0.005059197 87.49709
0.008483429 100.00000
0.014225293 100.00000
0.023853440 100.00000
0.039998234 100.00000
0.067070356 100.00000
0.112465782 100.00000
0.188586328 100.00000
0.316227766 100.00000
0.530261134 100.00000
0.889159334 100.00000
1.490971657 100.00000
2.500110383 100.00000
4.192267435 100.00000
7.029732115 100.00000
11.787686348 100.00000
19.765980717 100.00000
33.144247495 100.00000
55.577365865 100.00000
93.193957623 100.00000
156.270697655 100.00000
262.039852886 100.00000
439.397056076 100.00000
736.795455966 100.00000
1235.482888257 100.00000
2071.698399895 100.00000
3473.892112083 100.00000
5825.136712469 100.00000
9767.781100895 100.00000
16378.937069541 100.00000
27464.741148161 100.00000
46053.782558224 100.00000
77224.499458363 100.00000


==> bounds/FRB_10pc.txt <==
#95.0% confidence interval from FRB microlensing
0.000001295 100.00000
0.000002171 100.00000
0.000003641 100.00000
0.000006105 100.00000
0.000010238 37.94341
0.000017167 22.53172
0.000028786 20.09173
0.000048270 6.50798
0.000080940 2.66720
0.000135723 1.42408
0.000227585 1.27160
0.000381621 1.21877
0.000639915 1.38098
0.001073031 1.92231
0.001799294 2.91723
0.003017115 4.66861
0.005059197 7.57407
0.008483429 15.54496
0.014225293 24.09949
0.023853440 39.52022
0.039998234 83.81652
0.067070356 100.00000
0.112465782 100.00000
0.188586328 100.00000
0.316227766 100.00000
0.530261134 100.00000
0.889159334 100.00000
1.490971657 100.00000
2.500110383 100.00000
4.192267435 100.00000
7.029732115 100.00000
11.787686348 100.00000
19.765980717 100.00000
33.144247495 100.00000
55.577365865 100.00000
93.193957623 100.00000
156.270697655 100.00000
262.039852886 100.00000
439.397056076 100.00000
736.795455966 100.00000
1235.482888257 100.00000
2071.698399895 100.00000
3473.892112083 100.00000
5825.136712469 100.00000
9767.781100895 100.00000
16378.937069541 100.00000
27464.741148161 100.00000
46053.782558224 100.00000
77224.499458363 100.00000


==> bounds/FRB_1pc.txt <==
#95.0% confidence interval from FRB microlensing
0.000001295 100.00000
0.000002171 100.00000
0.000003641 100.00000
0.000006105 100.00000
0.000010238 37.57011
0.000017167 22.31033
0.000028786 19.63745
0.000048270 6.16183
0.000080940 2.32789
0.000135723 1.11748
0.000227585 0.86627
0.000381621 0.75418
0.000639915 0.72937
0.001073031 0.84798
0.001799294 1.05526
0.003017115 1.28719
0.005059197 1.69553
0.008483429 2.56223
0.014225293 3.49436
0.023853440 4.79056
0.039998234 7.97919
0.067070356 12.54317
0.112465782 21.64848
0.188586328 39.51889
0.316227766 68.94405
0.530261134 100.00000
0.889159334 100.00000
1.490971657 100.00000
2.500110383 100.00000
4.192267435 100.00000
7.029732115 100.00000
11.787686348 100.00000
19.765980717 100.00000
33.144247495 100.00000
55.577365865 100.00000
93.193957623 100.00000
156.270697655 100.00000
262.039852886 100.00000
439.397056076 100.00000
736.795455966 100.00000
1235.482888257 100.00000
2071.698399895 100.00000
3473.892112083 100.00000
5825.136712469 100.00000
9767.781100895 100.00000
16378.937069541 100.00000
27464.741148161 100.00000
46053.782558224 100.00000
77224.499458363 100.00000


==> bounds/FRB_no_screen.txt <==
#95.0% confidence interval from FRB microlensing
0.000001295 100.00000
0.000002171 100.00000
0.000003641 100.00000
0.000006105 100.00000
0.000010238 37.56128
0.000017167 22.30657
0.000028786 19.62921
0.000048270 6.15339
0.000080940 2.31125
0.000135723 1.08440
0.000227585 0.80070
0.000381621 0.66170
0.000639915 0.59022
0.001073031 0.61868
0.001799294 0.67284
0.003017115 0.70612
0.005059197 0.78165
0.008483429 0.89981
0.014225293 0.92884
0.023853440 0.90879
0.039998234 0.94762
0.067070356 0.96456
0.112465782 1.00199
0.188586328 1.03580
0.316227766 1.08030
0.530261134 1.10975
0.889159334 1.15070
1.490971657 1.20628
2.500110383 1.25255
4.192267435 1.28947
7.029732115 1.35477
11.787686348 1.40323
19.765980717 1.43485
33.144247495 1.51062
55.577365865 1.60777
93.193957623 1.78770
156.270697655 2.06112
262.039852886 2.65867
439.397056076 3.90240
736.795455966 7.27615
1235.482888257 15.74157
2071.698399895 34.87410
3473.892112083 85.92822
5825.136712469 100.00000
9767.781100895 100.00000
16378.937069541 100.00000
27464.741148161 100.00000
46053.782558224 100.00000
77224.499458363 100.00000


==> bounds/GRB-parallax.txt <==
#Solid red line (delta-r = L_2) in upper panel of Fig. 2 in https://arxiv.org/abs/1908.00078
6.168052586995702e-17 1.1485806704803516
1.2998075995286756e-16 0.42877354712123916
2.0085469012861689e-16 0.21044912725858883
2.740121975470037e-16 0.13958588230858382
3.7373340890383294e-16 0.10050962306605377
5.424547248396867e-16 0.0648667399982411
7.871132343227523e-16 0.04670881776197359
1.2152246003287225e-15 0.031842352454722556
1.6572371151935585e-15 0.02421879219777055
2.4041550750719142e-15 0.018932199185971308
3.709591636926941e-15 0.016066899794692245
8.824087152572841e-15 0.0160724191676456
2.232375820060759e-14 0.017939215421041987
6.391874132873284e-14 0.020023820764568004
1.3428166948554864e-13 0.023605780666787386
3.397146320676638e-13 0.026347569718429626
5.928183295826578e-13 0.02940348647325141
1.3249266410345522e-12 0.03466417769281888
2.960725296563824e-12 0.04316623421116136
6.615648645313083e-12 0.05524564101563824
1.6726853038360503e-11 0.07676176674765121
3.736738158436965e-11 0.10665239130383093
7.846165001103749e-11 0.1522916780479371
1.6471240746913775e-10 0.23607691861447422
3.056044439985544e-10 0.3279798776150723
5.669295414867714e-10 0.4813068676275329
8.736095294267643e-10 0.6686267785706325
1.6204023233794542e-9 1.0364296118156489


==> bounds/GW-Lensing.txt <==
#Solid blue line (optimistic SNR > 5, proj) in Fig. 5 in https://arxiv.org/abs/1712.01396
46.222779422085324 1.3534533736863044
50.5784174173893 1.0802024417235354
55.34449335224028 0.8124447084904898
63.03263368190747 0.5557063517556731
72.510676248333 0.40333889401500483
82.58344447927907 0.29978101362428355
94.05546403546276 0.2201828582718251
101.89379689972576 0.19095359323798136
110.38535563152395 0.16560451188929967
128.90393042977124 0.12906983125686974
156.67608680140125 0.09823540528533072
171.43989644590883 0.08221450637967537
189.4813803811101 0.07565993770555274
233.78750318021466 0.0663995213110549
282.738608825428 0.05827253582332332
341.9392389802633 0.05236874483706211
434.7504967553076 0.04935134225377917
575.3247941016416 0.046507797538923805
742.5444107965501 0.0459590596330415
30249.41649577803 0.04541679619607154


==> bounds/GWs.txt <==
#Envelope of bounds from GWs: LIGO, LIGO-SGWB
0.009490182948382508 0.46982568853272044
0.012307973663961448 0.4136192954523119
0.018179518645794968 0.3324597932270942
0.02743953185877651 0.26722523665568626
0.04716880388232032 0.1961056555407258
0.0793443412632798 0.14655745174723084
0.11468185525650791 0.11996412298843048
0.2448326215917294 0.07892838228099514
0.41184175728566347 0.05898627729903309
0.5828686146145445 0.03742161528285884
0.7241285499708434 0.029003512241188863
0.9920426813528773 0.01890949113511989
1.5138712202130464 0.014261007150193244
2.0504709518751394 0.011887726759415084
2.9640675357532205 0.00921354746395819
3.886467486114226 0.007680252424174158
5.930677753064985 0.005845187124434029
9.14895386253659 0.004368337708469969
11.120043764545718 0.00377637486886475
13.812656125385024 0.0031479202071347224
17.916924760570964 0.0025767197940763237
25.62279821923392 0.0019432897027630107
38.68491135194989 0.00138769010045718
54.12807882034385 0.0011358891949635583
73.31720076901843 0.0009297783869827164
100.38308186198049 0.0007821330400670023
198.10944573277402 0.0017264505764315971
298.2021416118759 0.004448579373785776
297.76883282342055 0.008260304317352274
369.554470225811 0.009909401630487116
468.67973705674615 0.011887726759415084
521.9256266897377 0.015338071254240023
593.9231783340333 0.019970790551053098
661.3836141344163 0.026002778877675388
705.3545243633034 0.03294477617075969
827.6500418700408 0.09213547463958195
863.4089167488025 0.14003772903782924
991.1224180124595 0.4448579373785771


==> bounds/HSC.txt <==
#Updated HSC constraint from R90=0 curve in the lower panel of Fig. 4 of https://arxiv.org/abs/2007.12697
2.5118864315095823e-12 2.675802585901035
3.564511334262439e-12 1.600650545903303
5.058246620031148e-12 0.9629710853733868
7.1779429127136154e-12 0.5850282649827495
1.0185913880541191e-11 0.3587029823934914
1.445439770745928e-11 0.22131399007703345
2.051162178825571e-11 0.13692440516136692
2.910717118066608e-11 0.08480572216042447
4.1304750199016105e-11 0.05273876616858193
5.861381645140297e-11 0.033231806306722754
8.317637711026709e-11 0.021542747321687813
1.1803206356517323e-10 0.014639672554235003
1.674942876026438e-10 0.010598181132102445
2.376840286624883e-10 0.00821849595359212
3.3728730865886926e-10 0.006796761381455806
4.78630092322638e-10 0.005967110440209916
6.792036326171857e-10 0.005536398336231977
9.638290236239704e-10 0.005376754977634592
1.3677288255958468e-9 0.0054214747290203535
1.9408858775927793e-9 0.005650683806974411
2.7542287033381745e-9 0.006070783411525007
3.908408957924025e-9 0.006702427353832567
5.546257129579105e-9 0.0075761274631196245
7.870457896951001e-9 0.008728740787854442
1.1168632477805612e-8 0.010199455082359006
1.5848931924611143e-8 0.012025881950609841
2.2490546058357827e-8 0.014240308574494223
3.191537855100765e-8 0.016866611908040566
4.5289757990362134e-8 0.019920216716063737
6.426877173170194e-8 0.023403689428911707
9.120108393559096e-8 0.027326556575427402
1.2941958414499862e-7 0.03171624002136727
1.8365383433483474e-7 0.036654715619565736
2.606153549998898e-7 0.04231546466466705
3.6982817978026667e-7 0.04898193552502962
5.248074602497734e-7 0.057104165190667244
7.447319739059889e-7 0.06731222441446245
1.0568175092136584e-6 0.0805408628877619
1.4996848355023741e-6 0.09805695561536759
2.1281390459827133e-6 0.12182156774652277
3.0199517204020193e-6 0.15470300281538155
4.285485203974401e-6 0.2009254619893528
6.081350012787176e-6 0.2665961003841191
8.629785477669701e-6 0.3604588896904872
0.000012246161992650489 0.4951951985326783
0.000017378008287493764 0.6883350402972421
0.00002466039337234341 0.9648852036040317
0.00003499451670283577 1.3599588820862554
0.00004965923214503358 1.9229189763049375
0.00007046930689671467 2.723029253897364
0.0001 3.860198925596106

==> bounds/INTEGRAL.txt <==
#Fig. 5 of https://arxiv.org/abs/2004.00627
9.93299671790793e-18  0.09908086709523747
1.0446675441136865e-17  0.09031111683527668
1.1061031278702786e-17  0.08231536375819799
1.1750950388045764e-17  0.07572351963125759
1.227583648288154e-17  0.07096465973033814
1.2824167950513055e-17  0.0671227161177294
1.348736178882548e-17  0.06348705669315315
1.425655515324311e-17  0.058946760380432874
1.49686447613503e-17  0.0552411206831191
1.606347183161412e-17  0.05273015392382446
1.6951068554995872e-17  0.05127634258061258
1.7767856437404346e-17  0.0503272073085085
1.8686710039039607e-17  0.0503170172684762
1.965308158096301e-17  0.050306829291680066
2.0462038859937394e-17  0.05219403210396504
2.1448002979895037e-17  0.05465363971033442
2.2255904826869478e-17  0.0572314724063126
2.325002143751368e-17  0.05992927492217941
2.4207035430495103e-17  0.06333810335446
2.5203441893940425e-17  0.06694082886451785
2.615280334616115e-17  0.07273964417861002
2.74129771691182e-17  0.08051296102110461
2.996693568494021e-17  0.09728362617652955
3.3090858094356e-17  0.1197369637991438
3.445293917119168e-17  0.13626451871145795
3.5750710027349965e-17  0.15223379227450073
3.684880070089032e-17  0.1654256610059387
3.785316429868117e-17  0.18143314061837343
3.941127072924181e-17  0.20269313272249628
4.103351170955365e-17  0.2285480477453648
4.2151935231261145e-17  0.2529923095964578
4.4630837502126345e-17  0.3071460966200302
4.646792552902593e-17  0.35937489769322106
4.7574284214877846e-17  0.40151286888921667
4.887098528377381e-17  0.4527530678924748
5.10539321748161e-17  0.5810572434626412
5.279924801735752e-17  0.6798817493141168
5.4056349684484124e-17  0.7596002765489748
5.478808632701602e-17  0.8178811081917368
6.080532384493213e-17  1.0591518449858182



==> bounds/Icarus.txt <==
#Red region (fiducial transverse velocity) in Fig. 8 of https://arxiv.org/pdf/1710.00148.pdf
0.00001512904671200818 1.01036648107295
0.000015349532011182204 0.07975874024389588
10.791818492191117 0.07944931574365277
17587.53924109997 0.9440963606843324
28990.917439403816 1.142800217323798


==> bounds/K.txt <==
#Kepler
#Solid line from Fig. 6 of https://arxiv.org/abs/1307.5798
1.963369146975302e-9 0.9907033072080844
2.0852726710589722e-9 0.8832395209837083
2.3522562464293388e-9 0.7675901949421206
2.653422511913497e-9 0.6670837223350998
2.993147977571245e-9 0.587180243390071
3.376369490879987e-9 0.5168476259932295
3.808655978377464e-9 0.4434792297405627
4.0451314198408366e-9 0.3953740535560839
4.563041458322117e-9 0.3570093488059163
5.147261037859129e-9 0.3265060091902408
6.166785775848169e-9 0.2986064229532704
7.846977726646085e-9 0.27308854782782715
1.19626844237319e-8 0.26619371169595335
1.6661478546784192e-8 0.2783353996882115
2.057200643064885e-8 0.29477219203294225
2.4646730698924954e-8 0.31417850721648855
2.780232390959504e-8 0.33486523019019837
3.537729773620769e-8 0.3708317342394396
3.9906756913245906e-8 0.4054626073746584
4.781114054304772e-8 0.44901543300644153
6.083768247572007e-8 0.5299915377678437
7.288788195651451e-8 0.6176466065484141
1.111172683973808e-7 1.0028616217397845


==> bounds/LIGO-HMR.txt <==
# Black curve from Fig 5. of https://arxiv.org/abs/2007.03583
# data from https://github.com/gwastro/stellar-pbh-search
0.01     3.7256
0.03     2.3842e-01
0.05     7.4799e-02
0.10     3.0375e-02
0.30     8.1303e-03
0.50     5.5777e-03
0.75     3.4464e-03
1.00     2.8035e-03


==> bounds/LIGO-SGWB.txt <==
#Red curve in Fig. 1 of https://arxiv.org/abs/1904.02396
0.00241249713765956 0.9613146767331653
0.00605119210565218 0.6145249167271445
0.034746358330655286 0.23313855953021279
0.36277769243822544 0.06402846726148269
2.5032136666116784 0.023110949231601924
18.07428438793517 0.009211475590396293
32.84803955902456 0.0073637967454717335
71.71101266547569 0.0060333788599193
118.82973252985772 0.005460549569593999
225.6501144539543 0.006491428716119051
468.6204382068105 0.012058637094155573
705.0622419882707 0.028716193560013797
842.2508523633644 0.08985771419693728
1003.4026783342831 0.4852538334162143
1096.0087676277312 0.9717252219245105


==> bounds/LIGO-perturbed.txt <==
# Solid red line from Fig. 3 of https://arxiv.org/abs/1908.09752
0.7166305191544643 1.0384372718470303
0.9204347797937181 0.8120560364546874
1.0431001771043442 0.6944030023585324
1.212075986690922 0.5806702449827645
1.3736081079689038 0.4965410555368684
1.5960464415505418 0.39704230086200154
1.8544380969828234 0.3070019399961243
2.154662023619051 0.2373807298536235
2.4415143543962707 0.18150146522413316
2.7664882629223273 0.13570524288073632
3.213937947447646 0.09277927182647909
4.0241488239443015 0.04959489795471099
4.674100985782773 0.028349530306547348
5.428235742756407 0.014169209944921095
6.148356689347524 0.0074057866145081285
6.626380506590659 0.005662193664633352
6.300669004551824 0.004328579226892002
6.7910308849326775 0.0035392679698797707
8.943215206528777 0.0026466309416009566
14.208595652111573 0.001564990521401666
31.650893740788977 0.0007156714443586547
41.16815583197851 0.0006052549490711812
49.05563977889162 0.000553528057370494
59.94031614653489 0.0005294047952927486
78.96517938391898 0.0005537841982910581
112.17384562996627 0.0007085795620496993
167.5939923168727 0.0012402590333566396
199.81064517295178 0.0018557254366788959
244.3060517731929 0.0032475279693287484
263.42866805686396 0.003884454961937727
270.24392197700445 0.006077211211243078
277.28950471233287 0.011371664453597581
280.9082404700764 0.01701204890135982
307.05053304027604 0.055700275955144755
339.7409428415334 0.1333241405901559
385.4118159476759 0.2918085957566445
508.43308970045626 1.068732538043474


==> bounds/LIGO-subsolar.txt <==
# Orange curve from Fig 3. of https://arxiv.org/abs/2106.08979
# This result is from a direct search for GW from (sub)solar mass PBH merger in LVC O3a run
# data from https://github.com/gwastro/subsolar-o3a-search
# PBHmass 	 f_PBH
1.000000000000000056e-01 8.116266250203042765e-02
1.114869835499703449e-01 7.051213002623001047e-02
1.229739670999406981e-01 6.086001019417631996e-02
1.344609506499110374e-01 5.253587338813518054e-02
1.459479341998813906e-01 4.540040212742980225e-02
1.574349177498517438e-01 3.975198295923533520e-02
1.689219012998220693e-01 3.658604896075771939e-02
1.804088848497923947e-01 3.358399179711594323e-02
1.918958683997627757e-01 3.096767656938874055e-02
2.033828519497331289e-01 2.849940764841947874e-02
2.148698354997034543e-01 2.622049117776469040e-02
2.263568190496737798e-01 2.464853637535886766e-02
2.378438025996441607e-01 2.334036014122885944e-02
2.493307861496145139e-01 2.207398742196044900e-02
2.608177696995848671e-01 2.086864775450230844e-02
2.723047532495551648e-01 1.971441021769243518e-02
2.837917367995255180e-01 1.860822332936372045e-02
2.952787203494958712e-01 1.755115420044944113e-02
3.067657038994662799e-01 1.661808183401787889e-02
3.182526874494365776e-01 1.600467541078761519e-02
3.297396709994069308e-01 1.546040604531211636e-02
3.412266545493772840e-01 1.492534243811051778e-02
3.527136380993475817e-01 1.440084623958037824e-02
3.642006216493179349e-01 1.393280875348294062e-02
3.756876051992882881e-01 1.347380965458319993e-02
3.871745887492586413e-01 1.302453180212618904e-02
3.986615722992289945e-01 1.258552713907166477e-02
4.101485558491992922e-01 1.215723171787628024e-02
4.216355393991696454e-01 1.175141543771443184e-02
4.331225229491400541e-01 1.137328173458934319e-02
4.446095064991103518e-01 1.104473024542364928e-02
4.560964900490807050e-01 1.073476311656676278e-02
4.675834735990510582e-01 1.043092843255967808e-02
4.790704571490214114e-01 1.013343196213459772e-02
4.905574406989917646e-01 9.842435129240734507e-03
5.020444242489621178e-01 9.570568550579446401e-03
5.135314077989324710e-01 9.308656433980896580e-03
5.250183913489028242e-01 9.052250306424368051e-03
5.365053748988730664e-01 8.801437908066376062e-03
5.479923584488434196e-01 8.556280697261416449e-03
5.594793419988137728e-01 8.316816445055587315e-03
5.709663255487841260e-01 8.083061626557598231e-03
5.824533090987545902e-01 7.855013627336109375e-03
5.939402926487247214e-01 7.643424352956287686e-03
6.054272761986951856e-01 7.437923555240132448e-03
6.169142597486655388e-01 7.256189922440286176e-03
6.284012432986358920e-01 7.163156346729509204e-03
6.398882268486062452e-01 7.070236962497505884e-03
6.513752103985765984e-01 6.977508925475933189e-03
6.628621939485469516e-01 6.885043722533452752e-03
6.743491774985173048e-01 6.792907508870971341e-03
6.858361610484876580e-01 6.701161424692091140e-03
6.973231445984580112e-01 6.610947492529513532e-03
7.088101281484282534e-01 6.521995616949965123e-03
7.202971116983986066e-01 6.433549111141809509e-03
7.317840952483689598e-01 6.345651845708487511e-03
7.432710787983393130e-01 6.258344067289383153e-03
7.547580623483096662e-01 6.171662614383453468e-03
7.662450458982800194e-01 6.085641121002862385e-03
7.777320294482503726e-01 6.000310208933773079e-03
7.892190129982206148e-01 5.915697669317310052e-03
8.007059965481909680e-01 5.831828634206192609e-03
8.121929800981614322e-01 5.748725738700589949e-03
8.236799636481317854e-01 5.670095744053633806e-03
8.351669471981021386e-01 5.594859853190323716e-03
8.466539307480724919e-01 5.520261744303165373e-03
8.581409142980428451e-01 5.446318387749015527e-03
8.696278978480131983e-01 5.374291626332845621e-03
8.811148813979835515e-01 5.308067692912346071e-03
8.926018649479537936e-01 5.242347338017860729e-03
9.040888484979241468e-01 5.177144629803903317e-03
9.155758320478945000e-01 5.112472349577980996e-03
9.270628155978648532e-01 5.048342064370050022e-03
9.385497991478352064e-01 4.984764195844544610e-03
9.500367826978055596e-01 4.921748085742811384e-03
9.615237662477759129e-01 4.859302058032152240e-03
9.730107497977461550e-01 4.800687292558431137e-03
9.844977333477165082e-01 4.745094891431465151e-03
9.959847168976868614e-01 4.689912021192083752e-03
1.007471700447657215e+00 4.635147166055428140e-03
1.018958683997627679e+00 4.580808057072142600e-03
1.030445667547597921e+00 4.526901715537806799e-03
1.041932651097568385e+00 4.473434484571966845e-03
1.053419634647538627e+00 4.420412068854523077e-03
1.064906618197509092e+00 4.367839567908522388e-03
1.076393601747479334e+00 4.315721508841422784e-03
1.087880585297449576e+00 4.264061877089561983e-03
1.099367568847420040e+00 4.212864146142566990e-03
1.110854552397390282e+00 4.162131305758678262e-03
1.122341535947360747e+00 4.111865888853956721e-03
1.133828519497331211e+00 4.062069997123854588e-03
1.145315503047301453e+00 4.013147083532175863e-03
1.156802486597271695e+00 3.966758533337569337e-03
1.168289470147242159e+00 3.920746071629668469e-03
1.179776453697212402e+00 3.875112942407016575e-03
1.191263437247182866e+00 3.829862026228007029e-03
1.202750420797153108e+00 3.784995858318250875e-03
1.214237404347123572e+00 3.740516645907283975e-03
1.225724387897093814e+00 3.699913096413216806e-03
1.237211371447064279e+00 3.676534676278736535e-03
1.248698354997034521e+00 3.653171735561743655e-03
1.260185338547004985e+00 3.629828744304211888e-03
1.271672322096975227e+00 3.606510002699788581e-03
1.283159305646945691e+00 3.583219646711804235e-03
1.294646289196915934e+00 3.559961653497349925e-03
1.306133272746886176e+00 3.536739846645072741e-03
1.317620256296856418e+00 3.513557901233959474e-03
1.329107239846826882e+00 3.490419348720036168e-03
1.340594223396797124e+00 3.467327581657551634e-03
1.352081206946767589e+00 3.444285858260964089e-03
1.363568190496738053e+00 3.423096117640370140e-03
1.375055174046708295e+00 3.402045814511979373e-03
1.386542157596678759e+00 3.381029118447116937e-03
1.398029141146649001e+00 3.360048912564664054e-03
1.409516124696619466e+00 3.339107972673522901e-03
1.421003108246589708e+00 3.318208970625691374e-03
1.432490091796560172e+00 3.297354477561602847e-03
1.443977075346530414e+00 3.276546967051618010e-03
1.455464058896500879e+00 3.255788818137329496e-03
1.466951042446471121e+00 3.235082318276227657e-03
1.478438025996441363e+00 3.214429666193118883e-03
1.489925009546411605e+00 3.193832974641538230e-03
1.501411993096382069e+00 3.173294273078266278e-03
1.512898976646352311e+00 3.152815510253940880e-03
1.524385960196322776e+00 3.132398556722619607e-03
1.535872943746293018e+00 3.112045207273051069e-03
1.547359927296263482e+00 3.091757183284300162e-03
1.558846910846233946e+00 3.071536135008240409e-03
1.570333894396204188e+00 3.051383643781391004e-03
1.581820877946174653e+00 3.031301224168404026e-03
1.593307861496144895e+00 3.011290326039482105e-03
1.604794845046115359e+00 2.992370029918328504e-03
1.616281828596085601e+00 2.975052129819634808e-03
1.627768812146056066e+00 2.957756069991972908e-03
1.639255795696026308e+00 2.940483740262389827e-03
1.650742779245996772e+00 2.923236974814700812e-03
1.662229762795967014e+00 2.906017553543627924e-03
1.673716746345937256e+00 2.888827203374855213e-03
1.685203729895907498e+00 2.871667599551996648e-03
1.696690713445877963e+00 2.854540366891403572e-03
1.708177696995848205e+00 2.837447081005748002e-03
1.719664680545818669e+00 2.820389269497242633e-03
1.731151664095788911e+00 2.809281526069328568e-03
1.742638647645759375e+00 2.806927293994763723e-03
1.754125631195729618e+00 2.804514350168528861e-03
1.765612614745700082e+00 2.802043574229768925e-03
1.777099598295670546e+00 2.799515832878575819e-03
1.788586581845640788e+00 2.796931980129397245e-03
1.800073565395611253e+00 2.794292857557733895e-03
1.811560548945581495e+00 2.791599294540331438e-03
1.823047532495551959e+00 2.788852108489104503e-03
1.834534516045522201e+00 2.786052105078981340e-03
1.846021499595492443e+00 2.783200078469898978e-03
1.857508483145462685e+00 2.780296811523104168e-03
1.868995466695433150e+00 2.777343076011981257e-03
1.880482450245403392e+00 2.774339632827564454e-03
1.891969433795373856e+00 2.771287232178911396e-03
1.903456417345344098e+00 2.766329722946559051e-03
1.914943400895314563e+00 2.761104990327272780e-03
1.926430384445284805e+00 2.755816728531495022e-03
1.937917367995255269e+00 2.750465751816575256e-03
1.949404351545225511e+00 2.745052866356240216e-03
1.960891335095195975e+00 2.739578870424847976e-03
1.972378318645166440e+00 2.734044554576960454e-03
1.983865302195136682e+00 2.728450701822345351e-03
1.995352285745107146e+00 2.722798087796548042e-03
2.006839269295077610e+00 2.717087480927133595e-03
2.018326252845047630e+00 2.711319642595700404e-03
2.029813236395018095e+00 2.705495327295787730e-03
2.041300219944988115e+00 2.699615282786765186e-03
2.052787203494958579e+00 2.693680250243800887e-03
2.064274187044929043e+00 2.687690964404010601e-03
2.075761170594899507e+00 2.681648153708869001e-03
2.087248154144869527e+00 2.675552540442973672e-03
2.098735137694839992e+00 2.669404840869244247e-03
2.110222121244810456e+00 2.663205765360639101e-03
2.121709104794780920e+00 2.656956018528461999e-03
2.133196088344750940e+00 2.650656299347342853e-03
2.144683071894721405e+00 2.644307301276953293e-03
2.156170055444691869e+00 2.637909712380537720e-03
2.167657038994662333e+00 2.631464215440317955e-03
2.179144022544632353e+00 2.624971488069849108e-03
2.190631006094602817e+00 2.618432202823372645e-03
2.202117989644573282e+00 2.611847027302242972e-03
2.213604973194543302e+00 2.605216624258475250e-03
2.225091956744513766e+00 2.598541651695486857e-03
2.236578940294484230e+00 2.591822762966066764e-03
2.248065923844454694e+00 2.585060606867640044e-03
2.259552907394424714e+00 2.578255827734881721e-03
2.271039890944395179e+00 2.571409065529725504e-03
2.282526874494365643e+00 2.564520955928807286e-03
2.294013858044336107e+00 2.557592130408409357e-03
2.305500841594306127e+00 2.550623216326942597e-03
2.316987825144276592e+00 2.543614837005005267e-03
2.328474808694247056e+00 2.536567611803069566e-03
2.339961792244217520e+00 2.529482156196845820e-03
2.351448775794187540e+00 2.522359081850342969e-03
2.362935759344158004e+00 2.515198996686694288e-03
2.374422742894128469e+00 2.508002504956759627e-03
2.385909726444098933e+00 2.500770207305566192e-03
2.397396709994069397e+00 2.493502700836619079e-03
2.408883693544039417e+00 2.486200579174097178e-03
2.420370677094009881e+00 2.478864432523008622e-03
2.431857660643979901e+00 2.471494847727309652e-03


==> bounds/LIGO-unperturbed.txt <==
# Grey dot-dashed line from Fig. 3 of https://arxiv.org/abs/1908.09752
0.032232451428525107 1.0628882509195436
0.039224972944812274 0.8311033528056968
0.04900123368446004 0.6348257935727479
0.05733420058470382 0.5141310571736695
0.06886682539192103 0.4164053765579252
0.08057806066838578 0.33723729979158856
0.09935464097661612 0.2668149712355889
0.11625828806915092 0.2264705288469966
0.13964333928391567 0.18342316521826277
0.17674702394047048 0.1384744868472657
0.21230631915070533 0.11481625205222401
0.2420046107415635 0.09976374961926818
0.2758387918132813 0.08271036485867773
0.3491417105126855 0.06392439551345878
0.40852909459371534 0.053000140047863
0.5593266391130347 0.036433239753391224
0.8069982945154924 0.02446661469433853
0.9442649579535348 0.02028543242186824
1.195199124930378 0.015678010942312942
1.6798009583552425 0.010527950632173561
2.126200510325612 0.008136741765160082
2.8358691869690578 0.005861790840871992
4.543075586650614 0.0033408846399612456
6.05963474817879 0.002463952760053619
7.66969920226065 0.0018601499633829077
9.707238656837708 0.0013717419699025412
15.150534582675473 0.000858706644674473
21.85778007769345 0.0005502229356223422
27.665462588394316 0.0004153883102564289
37.88122160454611 0.00030637151365507355
47.954393771915385 0.0002600875268620994
56.12246209348086 0.00024824275737292157
65.68618564904227 0.0002483223861857354
83.17811108151832 0.0002603796428670443
97.37510627228545 0.00030696163533189106
130.00653698501208 0.0004470923676555058
198.02516717981436 0.001041474717508636
293.9802644795244 0.0035313014342243385
393.0078925502602 0.012844030541791111
485.70630362065043 0.051305352373428606
584.7707899481658 0.21477465510047639
617.6420879279849 1.034746552620664


==> bounds/LIGO.txt <==
#Below 1 M_sun, use LIGO's subsolar mass search: Fig. 2 in https://arxiv.org/abs/1904.08976
#Above 1 M_sun, use the bound from Fig. 11 of https://arxiv.org/abs/1805.09034
0.19780160103282196 0.15806044292293459
0.2184327602356321 0.13850434330244568
0.250359303278564 0.11583996564341904
0.2941586932679772 0.09319314885267727
0.3329980203821802 0.07978111196368196
0.38166963731122594 0.0672462071226684
0.4267382578583718 0.05756876600850738
0.4830827656645964 0.04890241851383388
0.5401265326563364 0.042191226047689975
0.6668949835553095 0.032145992037596584
0.8032438272286146 0.025265523425753743
1.0041424613860337 0.01880667049454468
1.000000000000000000e+01 4.128239741159375753e-03
2.000000000000000000e+01 2.359996338738551587e-03
4.000000000000000000e+01 1.366662670283457035e-03
1.000000000000000000e+02 7.743629278679708353e-04
2.000000000000000000e+02 1.740532545819348850e-03
3.000000000000000000e+02 4.412168318725404742e-03


==> bounds/Leo-I.txt <==
#Solid blue curve in Fig. 4 of https://arxiv.org/abs/1906.10463
5.157624852893392 0.0674554430774333
18.16633672372858 0.005395028063362534
80.73294367777127 0.00031975889518772946
393.2872170297228 0.000014719680616816332
477.74408745114886 0.000009919395783806086


==> bounds/LeoT.txt <==
#Envelope of constraints from left panel of Fig. 1 of https://arxiv.org/pdf/2007.02213.pdf
0.5453522584276811 1.1134874866453013
2727.3236413868162 0.0001922413785405385
15757675.872290732 1.066623638989468


==> bounds/LeoTevap.txt <==
#LeoTevap - blue bounds from Fig. 1 of https://arxiv.org/abs/2007.07739
9.937782478124613e-18 0.0019719001968957752
1.037036158402116e-17 0.0022849088323233856
1.0854745661797496e-17 0.0026869192129829675
1.1892522554220705e-17 0.0036074933779744593
1.4145372475344976e-17 0.006503285909175682
1.5976569490213632e-17 0.009969913234674777
1.8154962560722953e-17 0.015741767091564135
2.0134034564267956e-17 0.023433780507134128
2.3586094524846408e-17 0.04287679593708306
2.6396885005796292e-17 0.06871271191596257
2.9274027729690794e-17 0.10850931617303333
3.216989715481409e-17 0.16154046899844152
3.556742948000745e-17 0.26665550392773385
3.7569357902321174e-17 0.3580991055322922
4.268968855242239e-17 0.7160273106031972
4.5229604843167926e-17 1.005089158970488


==> bounds/Lyalphaforest.txt <==
# Ly-alpha forest constraint from the shot noise power spectrum f_pbh M_pbh < 60 Msun, from https://arxiv.org/abs/1903.10509
60.	1.
600.	0.1
6000.	0.01
60000.	0.001

==> bounds/M.txt <==
#MACHO
#Solid line in Fig. 3 of https://arxiv.org/abs/astro-ph/0011506
0.2528585818271479 1.0008304898978184
0.3217520004278153 0.8478594660235779
0.43483621126653843 0.6825318633601211
0.5533109448865843 0.5494467536768095
0.8435202000636038 0.42029745254027395
1.1748444763165038 0.3470837938990771
1.587759890318074 0.3055023511848994
2.082134735036643 0.28298098535106325
2.988643863078553 0.2654817569379762
4.289824279868148 0.27232861363466554
6.539819008159696 0.29774815212412464
10.588948717106627 0.38919170735307845
17.145097562121414 0.5779359939567352
26.137628867390436 0.8051906086229399
31.314743264091902 1.0001627050141402


==> bounds/Microlensing.txt <==
#Envelope of Kepler, HSC, EROS, OGLE ICARUS and MACHO constraints
2.9389029704932813e-12 1.014237433917698
4.464033013524778e-12 0.9728576802595451
5.527797395556877e-12 0.696711376100017
6.839301412579443e-12 0.5275038123663204
1.1233303126258273e-11 0.28602762400013604
2.130266792208727e-11 0.11420165950465758
3.758840098040806e-11 0.05388130411299454
7.114738011097355e-11 0.024382769558288758
1.4415723734437995e-10 0.012162700102700617
1.8457530265438278e-10 0.009534796665128248
2.2007421153183826e-10 0.008354587464758645
3.3512481048680784e-10 0.006781524794178273
4.43386350930981e-10 0.006067551509689486
5.862518672281509e-10 0.005660130220412302
8.023335313531177e-10 0.005391453116184201
1.176422211774481e-9 0.005354490605231786
2.197445300503863e-9 0.005821388597534255
4.708409746607291e-9 0.007173443628562099
1.2826551733056348e-8 0.01104400332765655
2.6487908583474353e-8 0.01564038222203817
1.4901194647132095e-7 0.03410099370927671
8.101447679231423e-7 0.0713110500559331
0.0000014563311959840877 0.09821570530639455
0.0000020625684386980987 0.09686549149535038
0.0000033558057508299902 0.0982322198211096
0.000014428858269421253 0.11451089131793817
0.000014507917172729192 0.07975310038767768
0.00004118849222639042 0.07976986338178516
0.00007756939455913243 0.05040788181324797
0.00009583212470789809 0.04206947506572057
0.0001563786235668179 0.03511236457299481
0.0001930336440215414 0.030981171266879638
0.00031485944977986826 0.026587369551506423
0.0005495287086534953 0.0258606535214148
0.0010271149786644413 0.02696628328873916
0.002355355378788271 0.03714210367513434
0.0066995977439705656 0.032777609113386716
0.01440038159380863 0.032782661197178216
0.07606160692396907 0.046435185469631345
0.40057069047970767 0.07991752973977607
9.826594557800375 0.0799690534303445
1434.7013585012987 0.4191708866013168
9385.750334315038 0.41932948695245975


==> bounds/NANOGrav.txt <==
#Figure 2 in https://arxiv.org/pdf/1910.12239v3.pdf
0.0003	6.920697716833804
0.0004	0.4596706707725572
0.0005	0.16386902031241432
0.0006	0.014987911896360668
0.0007	0.00700471861419685
0.0008	0.005436427235478413
0.0009	0.0024789605479270623
0.001	0.0002505893281087712
0.002	1.137331950442516e-6
0.003	2.5425125314113158e-9
0.004	1.2410449538099867e-10
0.005	2.6448230703834066e-11
0.006	1.4614982877907708e-11
0.007	4.370525868458361e-12
0.008	4.015672476908281e-12
0.009	3.998881153578087e-12
0.01	2.4253477125442547e-13
0.02	3.747226432222298e-15
0.03	1.3723947542755598e-17
0.04	1.678093461074773e-14
0.05	1.8176782518260757e-13
0.06	1.844007031672645e-15
0.07	1.929174115197104e-14
0.08	5.2332578417636916e-18
0.09	1.2171966003841188e-16
0.1	8.56047768866392e-22
0.2	6.037925877706167e-19
0.3	8.453505326322437e-15
0.4	2.300790383027774e-13
0.5	1.7700354508433425e-10
0.6	1.8829256510956656e-7
0.7	1.4786643911636603e-6
0.8	1.7619559643095136e-6
0.9	1.0999234375338811e-8
1.0	5.670030217429443e-10
1.6	0.0008336628946574689
1.8	4.55175897380267

==> bounds/NS.txt <==
#Neutron star disruption
#Solid black line in Fig. 2 of https://arxiv.org/abs/1301.4984
1.2446900262611396e-15 1.0180411799836007
1.544800084283822e-15 0.7784539323798425
1.0043881968580012e-14 0.049727318664498414
2.627188152584085e-13 0.050486791982521005
2.8962527145575107e-12 0.051204079387028555
5.9503160923694214e-12 0.05182565328895471
1.4461315107257146e-11 0.05305593005922323
2.6990912130079362e-11 0.05552701101177282
6.404155389204364e-11 0.062167430329588234
1.0601183920103757e-10 0.07114626294737367
1.7548777891510358e-10 0.08707688282930641
2.904954840954652e-10 0.11655631084783316
4.368557762926952e-10 0.16313949767041216
7.231536634550512e-10 0.2497556074647382
1.4857104351717124e-9 0.5232061572117787
3.1265199884006622e-9 1.0838840929032785




==> bounds/OGLE-hint.txt <==
#Closed blue contour from Fig. 8 of https://arxiv.org/abs/1901.07120
0.0000023406456198384314 0.11083022592008046
0.000002836960062425641 0.10946120979018022
0.000003489936845990129 0.10293452717988433
0.0000046231295062857024 0.08992701158690185
0.000006034271710674596 0.07953326703701379
0.000007314556838763206 0.07121309448426115
0.000008998604518236219 0.06376247895923919
0.000010747529197468831 0.05779706731263013
0.000013619132902506598 0.05111823660052379
0.000018583492101491936 0.04357584360322729
0.000023899369327793926 0.03901521806155514
0.00003309697478361182 0.03325816459361056
0.00004384480981324889 0.02835173351783997
0.000053148014888879755 0.025076491870085774
0.00006163125888350324 0.02137959236679058
0.00006938341175809185 0.01868061667196145
0.00006942987053230339 0.009997091066617166
0.00005815304891185225 0.00782464376637443
0.0000516678604719822 0.007181961272977045
0.000044568312336265844 0.006511920199952698
0.00003959600564282234 0.006277446922084519
0.000029024878429175474 0.005978706802422265
0.000021913932469179167 0.005907336139095684
0.00001781400923195896 0.006205359970563932
0.00001344843295172116 0.006680646986875428
0.000010002844136354456 0.007741391123155464
0.000007551009390651128 0.008861146622297245
0.000005870994812683287 0.010652337801549961
0.000004564764564222276 0.012805600163843415
0.0000032958331969774413 0.01677453775400495
0.0000022760568058567675 0.024840310658614556
0.0000018225315717609977 0.03417143690657677
0.0000016185828950481906 0.04700343086131674
0.0000015945034246924542 0.05649283441083028
0.000001594084925126525 0.07218896908977818
0.0000015938547971868448 0.08261015764229158
0.0000019313367708480937 0.10298858165209696
0.0000023406456198384314 0.11083022592008046


==> bounds/OGLE.txt <==
#Dashed lines from Fig. 7 of https://arxiv.org/pdf/1901.07120.pdf
0.000002585025623359679 1.0275817308573225
0.000003843203463098768 0.67781505530995
0.000005842371429350214 0.48045674247608056
0.000023419423789559984 0.1340450160764806
0.000056563667758931314 0.066395188338507
0.00010720680715583714 0.04137118207201642
0.00015948247751170963 0.035098050755675236
0.00023205783115191322 0.02934948228204913
0.00033034632088160853 0.026560961096549728
0.0005865991128913308 0.025842680179625203
0.0010888623250529465 0.027021038090744905
0.0015508538148506933 0.030340498475738224
0.0023089441048352154 0.03608850963838886
0.00511868541006099 0.05408066739528171
0.009940862352575734 0.08705748778614976
0.03283191298912589 0.20393108353269657
0.08692699316174145 0.4379909536276088
0.34258301357054416 1.026413022479446


==> bounds/PBH-EMRIs.txt <==
#Dashed orange line from Fig. 7 of https://arxiv.org/abs/1910.07397
1.5025754211165726e-7 1.0391555635768719
9.786622400221921e-7 0.17757199694914505
0.00009928701556043217 0.0019101503672210615
0.010073623014444293 0.000024897943068980915
0.9668327494942293 4.412695094942107e-7


==> bounds/PTA-Doppler.txt <==
#Left hand bump of orange curve (SKA projection) in Fig. 3 of https://arxiv.org/abs/1901.04490
1.5380431286961136e-11 10.112932173187325
2.2230900314475195e-11 6.481537284129967
3.3137045744013995e-11 4.257974436037799
4.504703644467488e-11 3.087898664139032
5.759090539920678e-11 2.4116977303932945
7.139591913444334e-11 1.837632286978802
9.412094616634336e-11 1.3660095051856307
1.203300135716361e-10 1.06687504405861
1.6868091396156526e-10 0.7548113598636184
2.091427147304044e-10 0.6348813900502852
2.757210759240862e-10 0.48374591808980605
3.7484442711950855e-10 0.3685840340543261
4.942047763550051e-10 0.29506687081204125
6.515941049523172e-10 0.24212185405104883
8.591071918406967e-10 0.19867697124988482
1.033030785818797e-9 0.1799683083354033
1.4484567815202795e-9 0.15136593935235657
1.969575369269588e-9 0.1337596158665951
2.848142645470739e-9 0.1211547515962103
3.994293584753077e-9 0.11818169770738625
5.601771544405864e-9 0.11671449661101017
8.616192618309536e-9 0.12412854622877846
1.4534591724498696e-8 0.14041904784677672
3.1364319081346346e-8 0.19354107746546084
5.803819082736614e-8 0.2734496974240328
1.3738894405784446e-7 0.48250756129262934
2.7041046702415044e-7 0.7906331895583351
6.20798318523193e-7 1.5024362449963897
0.000001340112223330597 2.7174957197058527


==> bounds/PTA-Shapiro.txt <==
#Right hand bump of orange curve (SKA projection) in Fig. 3 of https://arxiv.org/abs/
0.000003807649353612377 1.1161321511723359
0.000005177375714960438 0.9622387964481758
0.000007961188349310571 0.8295222978591503
0.000011163828609329732 0.7513616315917554
0.000018255908313627577 0.663915489994044
0.000032739321205712215 0.6012978682155965
0.000053543029579576024 0.5721926502488106
0.00010859049465406402 0.5246406027994084
0.00017759561792082362 0.5054512944826519
0.0002568410059499981 0.4930416126382425
0.0002727804890861243 0.1881125837310755
0.0003263633098601948 0.003986263136001781
0.00039252519309330677 0.004292612854988699
0.00048697003548003865 0.005632598976860536
0.0006831621031831189 0.007034199527769279
0.0008476205050361742 0.00994009686791535
0.0009885518716246221 0.010442927865511067
0.0012646180597441132 0.013042013991565357
0.0014750283670217634 0.014755881085588172
0.0016681311117892612 0.01512421042555418
0.002006831987649282 0.01984565019655953
0.002489281873825415 0.0230146515105245
0.0030882238993725614 0.030198927070799984
0.005542668196299825 0.049485614060915416
0.006466151012387604 0.06493473844766792
0.008270544809794035 0.07167231628861753
0.010910941681122433 0.09174827777209903
0.050866256154425374 0.4138361792421351
101.10968993944329 0.3830702759526554


==> bounds/PowerSpectrum/BBO.txt <==
#https://arxiv.org/abs/1812.00674
8895678389.637236 0.2891042364845507
9801940671.186342 0.15673303826950402
10702743008.19633 0.0990123363586655
12193020700.254778 0.048392969687099906
13662700766.187565 0.024306329582628555
15167379479.644188 0.014273991595639187
17757289358.118565 0.006406186989340765
19845135255.644707 0.0047131104775635
23756128209.786713 0.0024318811966420706
28959909110.480015 0.0012207049649114049
35051997375.448494 0.0007541608340458182
46284972476.75727 0.00041107692822660855
71255922491.67667 0.0002592240096755137
127977686215.66913 0.00015939868207256463
223924286558.6218 0.00010222990032699694
409442782651.2706 0.0000680462646549116
700106170437.6315 0.000043347979099515436
1614268668839.986 0.00002481678738707514
2756084176322.677 0.000015777277694848546
4076892054392.465 0.000012285006310377614
8616981961819.92 0.000006427597171924175
12248623778137.51 0.000004771778547129306
22293462309225.375 0.0000032130617374048582
39235866712858.67 0.00000205810264465379
75523302972992.33 0.0000014439869869503128
164113741037455.78 0.0000014616588379842989
331595912491122.94 0.000002049774651996254
767156611172229.4 0.000003167456980150285
1199144083547935.2 0.000004512110097039467
2044574069486289 0.000007274701518732672
3280962036970562 0.0000118031436640718
5201551917461920 0.00001948574043127677
8147006172485247 0.000032399278484333114
2044574069486289 0.000007274701518732672
3280962036970562 0.0000118031436640718
5201551917461920 0.00001948574043127677
8147006172485247 0.000032399278484333114
13310151738057832 0.00005665068012652466



==> bounds/PowerSpectrum/FIRAS.txt <==
#https://arxiv.org/abs/astro-ph/9605054
#https://ui.adsabs.harvard.edu/abs/1994ApJ...420..439M/abstract
2.39240565179023 0.07623756962705426
2.4991559506069927 0.06580781940363362
2.5971565721181413 0.056520764858910916
2.6850646375447513 0.047869145704802815
2.7772689092929608 0.04104285320293335
2.9077127152878024 0.03538962499222922
3.0600755741280214 0.03014031329294174
3.2351334900267537 0.025652719739190144
3.4483543519851008 0.022149928187852604
3.640563948842341 0.019296534420973097
3.835551931047877 0.01677573976673916
4.12219738275322 0.014350959152186727
4.468465956434381 0.012078045922660386
4.8001395501131565 0.010193379736748031
5.036831030839047 0.008745422977297856
5.556750781589757 0.007378090451869614
5.978543408587045 0.006273687815443241
6.433963282018181 0.005369196734729431
6.923786198505494 0.004590159922063303
7.449685664741236 0.003907678734930404
8.113641442424646 0.003376906929681399
8.566630545095713 0.0028250914924878045
9.384430492170978 0.002494729904478604
10.089998484035224 0.0020848784615694472
10.792043830787737 0.001778277802518493
11.571028469022362 0.001529520987903649
12.501363730265776 0.0013092631042292227
13.450577129480116 0.0011138836141249958
14.418559450732685 0.0009531058899374925
15.519817369416348 0.000819658940225559
16.555135267567863 0.0006995246404889014
18.06049333722744 0.0005975127611324478
19.465535243641572 0.000509388466662722
20.900834000085215 0.0004409086498810405
22.415903627174764 0.0003820463408894578
24.128987880121805 0.0003289091727510588
25.974616290592063 0.0002836206170121635
27.96491720471136 0.00024535976771826484
30.108980862803353 0.00021248917984975413
32.42013467646218 0.00018441919284060005
35.36880780721058 0.00015945484296533402
38.96385629683035 0.00013724174992839837
42.77868128724005 0.00011785310236209971
46.95948267347771 0.0001007859265872333
52.0589825660565 0.00008600484910967551
57.92624079108889 0.00007573717033606301
67.93680018293432 0.00006133592104696745
80.03100644163446 0.000050872564168371827
94.99933419953207 0.00004613452507574056
117.84070356408989 0.00004269099130265734
146.35707114693 0.0000408022251006713
181.96039519145273 0.0000400420791396646
226.3380031317385 0.000039807450244254986
281.6027737571983 0.000039807450244254986
350.36149957367775 0.000039807450244254986
435.9089889127157 0.000039807450244254986
542.3939152380647 0.00003990113637109713
675.1063118127647 0.000040325459991622874
840.099426673176 0.00004051549385660804
1045.701704233028 0.00004099450572282629
1301.7703127576065 0.00004160124243415882
1620.8393886571344 0.00004241590667655
2018.6188512986835 0.000043526995759532667
2514.763560962912 0.0000450097465754303
3134.0651501197253 0.00004701032807230743
3908.013873205678 0.00004979725656587612
4875.4443936915495 0.000053412278175329786
6087.971612721797 0.00005866964154831473
7608.589428280479 0.00006589015725747842
9468.229560504284 0.0000737751380922593
11340.104957168423 0.00008611081451598114
13450.243449164753 0.00010028765768591847
15220.78950295021 0.0001165650342457794
17285.761989748135 0.00013571278117972512
18971.80958515144 0.00015906264365725194
21773.892117292045 0.0001860156266626279
24086.679308153824 0.0002138777337426478
26234.219388782167 0.00024947943479231856
28515.414515476958 0.0002893588340999348
30783.906918879988 0.00033585631518810835
32866.61326520795 0.00039095737146737156
35737.403335433824 0.0004598299648701398
38386.140578444334 0.0005363093905525531
41274.56874865419 0.0006264531736144451
43676.763617087556 0.0007300160609888374
46600.0413413484 0.0008566780867063031
49139.85717521805 0.0010105292497734181
52955.10244677081 0.001218500093478863
56440.21669311411 0.001489091534998943
60571.063167862645 0.0018045970959631023
64501.42551560855 0.002176693631022423
68183.13341407613 0.0025321675872103408
72644.80449813299 0.0029911071039383777
75825.34812747985 0.0035322115487812925
95708.9100325762 0.007667524861194372
101277.87520462791 0.009231453931687943
107473.52894121234 0.010911434917888574
111501.56106882883 0.012905991953958713
117199.5111072947 0.015039562103297996
130788.72356033487 0.022048153263626843
122747.96317818352 0.017803711105384472
142399.88630401817 0.027716795489317225
149038.27167971816 0.033544282219639586
161451.92502657528 0.04101150913274823
172911.39151348604 0.05172731892647908
188486.97811202207 0.06652067405369608
197063.85256133362 0.08023681733053135


==> bounds/PowerSpectrum/LISA.txt <==
# from 1812.00674 Inomata & Nakama
7702609960.251501 0.9205126453608514
7903682467.401335 0.5271626667988459
8895678389.637236 0.2893192227814747
9951655882.448364 0.13098944223520187
10702743008.196331 0.0990123363586655
12193020700.254778 0.048392969687099906
13662700766.187565 0.024323013621053154
16312115952.956802 0.010981195340260402
17543249789.44549 0.007671344254436633
19845135255.644707 0.0047131104775635
21043085275.029522 0.0035751928857216974
23756128209.786713 0.0024318811966420706
27146167864.99108 0.001664126557139996
28959909110.480015 0.0012207049649114049
35051997375.448494 0.0007541608340458182
46849680593.205215 0.0005502153602757423
82839598901.49858 0.00029336965069926837
112176943039.09868 0.00022398887980589047
1738444159877.2495 0.00004567563842608496
2471114430549.343 0.000053710899887892514
3732141412537.8774 0.0000664613305146116
5775060977675.408 0.00008225340717201457
8616981961819.92 0.00010451834386424969
12549330133305.457 0.00013568403813629944
17410827262155.258 0.0001800972059502839
24155624462225.047 0.00024325458054755888
35179011316926.12 0.00033988837193268495
44294468604317.79 0.0004523970545376869
59258203993136.484 0.0006224767674680513
77377416347573.77 0.0008488921507211805
103517366092510.56 0.0011761670623936995
135169576456824.06 0.0016247785337440825
176499993085112.84 0.002233403054172917
230467893557362.75 0.0030944509348284277
304609046177912.5 0.004309827956281315
402601288974440.44 0.005820354256909691
532117479496030.94 0.008451766650739472
653943371959977.6 0.011415108067555902
843605218408212.9 0.015868989596147257
1088274298724933 0.02210991257604892
1386982123012763.8 0.030543034646295708
1833172052885456.2 0.043048087427691055
2308176918655447 0.05951163121758301
3050713740421796.5 0.08292651415927793
3841203573872398 0.11255846605216965
5138854401732428 0.16459281922317948



==> bounds/PowerSpectrum/Lyman-alpha.txt <==
0.29831438212729855 3.462006079027356e-9
0.4205315154667396 3.317629179331307e-9
0.5760973466800648 3.1732522796352582e-9
0.766948446457045 3.0972644376899696e-9
1.1019838124532693 3.1124620060790273e-9
1.6927025973364493 3.127659574468085e-9
2.386189976548381 3.120060790273556e-9
3.0577779261001803 3.104863221884499e-9


==> bounds/PowerSpectrum/Lyman-alpha2.txt <==
0.29831438212729855 1.6914893617021276e-9
0.43273854244699855 1.6838905775075983e-9
0.6521482557886751 1.5395136778115498e-9
0.8437030215024621 1.33434650455927e-9
1.1448394542126892 1.159574468085106e-9
1.6293383798911503 9.696048632218844e-10
2.2968659211722486 8.404255319148932e-10
2.9999999999999982 8.252279635258355e-10

==> bounds/PowerSpectrum/PBHDM.txt <==
1e5  0.01
1e16 0.01


==> bounds/PowerSpectrum/PIXIE.txt <==
#https://arxiv.org/abs/1909.01593
1.9905896407766799 0.000011008872619537252
2.097205281350107 0.000008938162804174598
2.227866853975313 0.00000783498130031351
2.343146040719748 0.000006566350311991271
2.542410978580338 0.000005332492387425173
2.6519687205091507 0.00000474955449183252
2.9135318780844597 0.000003974935360606687
3.1522276180589475 0.0000032345815458754727
3.341743544404241 0.0000029287103700864145
3.6302804805769893 0.0000024084188641588355
3.9556749715395108 0.0000019573863426643295
4.162207251558583 0.0000018034955813888876
4.520018620963472 0.0000014698851134582753
4.983210665261423 0.0000011952685197867753
5.28280761695056 0.000001082240549291795
5.739494907690315 8.92193795996697e-7
6.253517325958129 7.238288242176183e-7
6.645044296307804 6.511818790997998e-7
7.287137189082129 5.399322199219319e-7
7.940257319918165 4.3874460692421803e-7
8.34952088822034 3.928413312054307e-7
9.15509119750877 3.2805523501658873e-7
10.332095994239785 2.5855893707759215e-7
11.548439782524266 2.004648552322123e-7
13.016779324308862 1.5723782902768594e-7
14.426843899313447 1.2667964585996693e-7
15.120013281640045 1.1410880926065476e-7
16.696244372184317 9.583344276593673e-8
18.324313991338904 7.745639235694794e-8
19.461204076351887 6.981525788367731e-8
21.34445118290263 5.79862667146581e-8
24.321439013697564 4.6120818189941297e-8
27.74950158894056 3.579675078471888e-8
32.22168757847765 2.8035652282271048e-8
37.42566416773482 2.212516625191122e-8
44.34347714531693 1.747484595906906e-8
53.85617280076483 1.402680892205275e-8
68.95319163389723 1.176104228257255e-8
104.1661104240389 1.046640788193666e-8
148.75588416611546 1.0154051083494082e-8
190.02380754835437 1.012624171577458e-8
227.98719952109465 1.0148085511132134e-8
335.8500252828891 1.0171968850069165e-8
514.9552509225675 1.0280141374535462e-8
744.0741604736984 1.0450700735897474e-8
1141.8290638781684 1.079083921254093e-8
1651.9104528008313 1.1326907546169082e-8
2082.91615778248 1.1759660019628855e-8
2539.5001974909223 1.2248472145978019e-8
3469.521343866667 1.3654417638207446e-8
4404.034802792561 1.494050502291842e-8
5033.7227337749055 1.599967810630554e-8
6503.433421450431 1.8920104891617886e-8
8487.152273842232 2.3281892075658702e-8
10690.096018620116 2.8654044124584025e-8
13102.548013532903 3.6279317799479785e-8
15326.873127418103 4.53115391520052e-8
18159.1314777175 5.8534642430521515e-8
20582.139526200845 7.370207939439171e-8
23559.68608450433 9.492911808755259e-8
26625.580869831043 1.2223717007563418e-7
29491.214411109187 1.5636898731479063e-7
32894.01217275535 2.0188921005707965e-7
36083.42358483524 2.6167184679227863e-7
39679.35645774354 3.4170845222914523e-7
42854.56806805397 4.324868793814544e-7
46924.62307333451 5.512425514676361e-7
51262.14158095652 7.248693872809523e-7
56063.407829528594 9.54158208088713e-7
60370.7678980443 0.0000012131728875967748
70780.9449596294 0.0000020364858417224574
78172.59509115503 0.0000028040755501146197
82935.34443860763 0.0000035002167498343483
88852.50230525775 0.000004454233637213548
95353.84833372045 0.00000565293735855769
104313.45743947859 0.000007739892662275104
111476.35393598961 0.000009604211830079614
119869.80740682459 0.00001241976080678518
130922.12131565444 0.00001619616019599684
140773.6917675857 0.000020921058476043728
151240.4703389601 0.000027243230181193662
158040.039299755 0.00003456747159275601
172971.30487130614 0.00004572664181010052
189583.05212549027 0.00006012870855686382
202044.1967419535 0.00007653509104139
216148.96114074995 0.00009719214968969257
235443.73321532147 0.0001266835014218285
260146.30726290558 0.00017707326461614923
248739.10278591182 0.00014808382136801025
273503.1814257667 0.0002207739208534896
300987.980894529 0.00029595140372120385
320566.7719804784 0.0003676700911498539
341626.2289958744 0.0004639771071846417
366182.7155671191 0.0005980924328191267
398785.28989973606 0.0007752889918564239
430908.7332421494 0.001010268460478676
457189.02383749094 0.001308160723501814
489494.7199405413 0.0016682650940141206
537435.675343164 0.002188995441515841
578837.0180456386 0.002865453638557739
611119.5276088193 0.0036701486256776462
639424.1324941549 0.00461412548655153
697804.1596966615 0.006018776427301126
758913.3561644194 0.008046574928871996
816400.4616138962 0.010676736128969083
851557.7490747998 0.012926866423470351
968404.3981045588 0.01770297234668769
1060515.380798698 0.02271382723081303
1135848.7964175232 0.028688173543165368
1236113.1354473378 0.037767807590498075
1343511.630641454 0.04926088294808587
1401327.3868650757 0.06114567718022469
1525006.6357568253 0.07827943148565972


==> bounds/PowerSpectrum/PTA.txt <==
#https://arxiv.org/abs/1811.11158
1658558.4212124755 0.09147986676128685
1727565.798298063 0.07272099648794358
1774518.1534701404 0.05773946151815104
1800998.1166621684 0.04814846133104849
1870065.5488287606 0.039788871188804045
1880075.9897075195 0.03324709117540925
2059780.208101938 0.016004062372199476
2093256.8814518622 0.012863084129206644
2104137.3922304534 0.019452394878950927
2097957.719173036 0.010378360912863092
2130009.1928448137 0.008166498378866427
2113922.710989758 0.021928308088400066
2133911.0192170055 0.006727587181906929
2239363.1226833817 0.005579137426174125
2372400.6067365664 0.005171890276925194
3170578.0451062997 0.006267506885563178
3403414.2752922047 0.004476512645695066
3407912.2429619385 0.00372838194790608
3321128.2629458266 0.005329479937506005
3603250.8755044662 0.0030993678902780613
4218500.887281682 0.0028352556916995337
5169749.704752626 0.002859052366493869
6437263.306775219 0.0031261977210062745
7318826.290354977 0.0037007673960734486
8204796.718972823 0.004314000773623217
9083552.404281754 0.005043944507932221
10805321.3167005 0.006022019651822974
13539233.137030931 0.006094709778107897
16861206.266599953 0.006247014535313286
21026470.08675794 0.006629035263389308
26391453.424337298 0.007389717728937703
31290983.6922418 0.008368188123506355
38030188.59904122 0.009553991894449842
44766192.44782626 0.011349637740757146
54558236.20653797 0.01264107603863334
62182660.68047115 0.01502013010182255
69732576.12247317 0.017248600526825465
81568851.73976442 0.021110597142217004
101617961.24750231 0.022712572283409067
117423063.21494357 0.026392853585445356
132285972.38945113 0.03120663850486807
148736505.03624326 0.036739731273754635
162079423.21088126 0.0434172847639858
179952773.04835933 0.05213580327007022
222769205.8597477 0.05883211135546131
248982007.4129322 0.07117174536237786
274993454.6906361 0.08559502818994483
296150845.76699513 0.09431066513548347


==> bounds/PowerSpectrum/SKA.txt <==
#https://arxiv.org/abs/1812.00674, https://arxiv.org/abs/1909.01593
1227301.438217541 0.09195713545875686
1181578.8810959316 0.03449968470549728
1135288.8692343463 0.012292376518710455
1099566.0135887507 0.0053838436220335
1015099.5319966372 0.0006834927205903531
964222.462395792 0.0003579375340895947
968117.1097699285 0.00027425495002100276
983431.6219906531 0.00021862207204129797
1019632.6756009536 0.00016416153136334332
1012379.6265154622 0.00012534076371550527
1020449.4301844438 0.00009913357171624183
1066060.5530160794 0.0000708323346423295
1117673.8738176366 0.000057542798747386475
1139935.0350904402 0.000044367781463169684
1179611.4828267987 0.00003533311019498413
1222949.3657278218 0.00002710854417065328
1259457.4431261632 0.000020774539881925296
1290110.4463689541 0.000015572869610306656
1343242.5841206182 0.000012394054371093702
1348757.5669641916 0.000009378151179365366
1361169.694919499 0.000007114111375186739
1401148.2696741899 0.000005513442120444647
1627278.2040685564 0.000005063476183489086
1853029.692858073 0.00000636172032621326
2161254.768870634 0.000008209874594021842
2445313.3557397854 0.000010434319253499805
2922376.9923587227 0.000011702707143512823
3843739.7183445105 0.00001055380636404608
4821562.865999107 0.000011178251016575568
5593991.976616746 0.000011858477097233642
6562470.318945999 0.00001356320136599832
8227407.809981098 0.000015132876158409472
9811654.810972517 0.00001578386361928771
11084511.87012965 0.000020031944857205743
13783315.045396382 0.000020539897039927705
15831963.345966844 0.0000262350324989026
19303041.047910485 0.000033576384849455355
24108182.565454934 0.00004171373053310889
28756620.218036395 0.00004129271513594834
32572243.410132073 0.00005174495581412778
37424911.83098815 0.00006661322393425124
45110696.446846396 0.00008527380045008833
54575618.41123033 0.00010665906614581616
67054787.06818174 0.00013402007458187658
81026263.76086287 0.0001690351650671708
98616782.31245139 0.00021502248432407291
119076333.32346177 0.0002703962694919177
147820566.06910837 0.0003376288996952883
178323120.71314043 0.0004243304972412567
215521055.12461844 0.0005379386633087971
264503347.29034612 0.0006829575776382084
319549973.2163233 0.0008568758942396154
385564469.4402384 0.001082401633292819
461686019.7230837 0.0013680133595144475
534248273.7356438 0.0017367442967080654
613414552.6586808 0.002195966419126066
720242657.0692829 0.002292224673914698
776703703.499344 0.002673470003686892
936135661.4601572 0.0033605411993156533
1141064513.6737618 0.004172060278098781
1376743034.3425798 0.0052652623908218295
1661366580.490661 0.00667258745571817
2002000319.4062755 0.008481035222483892
2375107777.5066977 0.01068735978979887
2861132858.416762 0.013468133704099734
3449548923.4347916 0.01667842146976464
4172674764.9681125 0.021614354700538813
5029098517.566773 0.02759837520087486
6055911452.523967 0.03468697104899621
7175998516.146771 0.04377964977515771
8806359684.1686 0.054125917566469325
10663216538.331564 0.07096292151500447
12993635388.493017 0.08948839251570449



==> bounds/PowerSpectrum/planck.txt <==
#https://arxiv.org/abs/1807.06211
   9.8594577338369601E-005   5.4222903828149948E-009
   1.2428268063341045E-004   4.4850406104796114E-009
   1.7552408581099059E-004   3.9065091974987288E-009
   2.5138857952225344E-004   3.4737110420717364E-009
   3.7032587273871665E-004   3.1861816117143821E-009
   5.5372076046588856E-004   2.8039697856192584E-009
   8.0387696675805341E-004   2.6256614932555923E-009
   1.6444824488627888E-003   2.5096617636831120E-009
   3.4125586552869536E-003   2.3987696883268961E-009
   1.1033171867427161E-002   2.2843792937457950E-009
   3.0913212782390852E-002   2.1982223387971454E-009
   9.5738780756700281E-002   2.1079278269633573E-009
  0.16725915588992910        2.0856531274380498E-009
  0.22256889208008707        2.1363042997092091E-009
  0.27934265780348805        2.3935007897394022E-009
  0.36567986087994225        2.8337137652828381E-009
  0.40374617225108261        3.0568982898211182E-009
  0.48428170060669967        4.0554781595146880E-009


==> bounds/PowerSpectrum/planck2.txt <==
#https://arxiv.org/abs/1807.06211
   9.9611155223140838E-005   9.7362584301133960E-010
   2.0293105868972590E-004   1.2432689655298297E-009
   3.9060421879405738E-004   1.5391193366234071E-009
   9.0613420908985248E-004   1.8091539320357153E-009
   1.6501693024126682E-003   1.9714453519399027E-009
   2.8789280269425903E-003   2.1483412499859053E-009
   4.2953164641249411E-003   2.2003891577843137E-009
   9.1675717471132994E-003   2.1769198138378175E-009
   2.0429335084686275E-002   2.1168407002448791E-009
   5.1048945793506162E-002   2.0441556496509330E-009
  0.10590321678954581        1.9946779512232377E-009
  0.17729888111796360        1.9332275054843485E-009
  0.22970581727919623        1.7370096900504812E-009
  0.33435354106572479        1.3548649865730283E-009
  0.41533866136327957        1.1480631387793595E-009
  0.47353584789332803        9.6951950850584015E-010


==> bounds/PowerSpectrum/steep.txt <==
#https://arxiv.org/abs/1811.11158, https://arxiv.org/abs/1907.05237
   79177072.446220055        2.7315302777970505E-009
   86855138.710487485        4.6852639084431343E-009
   94026289.838113502        7.4040147498098579E-009
   101789523.47529219        1.1329546492246398E-008
   110193724.61857143        1.7747240833781971E-008
   119291814.42981206        2.8626318066991270E-008
   129141083.48016022        4.7130448754609274E-008
   141664327.46690193        8.0702656109260965E-008
   157470381.46632862        1.3400192098660678E-007
   175039979.94798297        2.2136495207078457E-007
   194569888.60309401        3.8688833859743939E-007
   216278827.05579942        6.2615527575890923E-007
   240409918.35099691        1.0343794446132866E-006
   267233411.74132380        1.6913247437216592E-006
   297049709.26633948        2.7093972808639009E-006
   330192730.01921487        4.2740766262490904E-006
   367033649.77808005        6.8468055187803496E-006
   407985057.88294888        1.1024503466189185E-005
   453505577.91198468        1.7038337585976838E-005
   504105003.90504313        2.6467977543556826E-005
   567808226.90030992        4.3276982301694593E-005
   639561559.67141318        7.1124387667975960E-005
   720382286.18541229        1.1617419749519829E-004
   822216133.79664171        1.9494411682700828E-004
   926118728.12879372        3.0930782753541789E-004
   1043151384.8194888        4.8463206201799418E-004
   1190612144.4664989        7.9044066407313828E-004
   1358918081.4790514        1.2661732823139782E-003
   1551015887.7122612        1.9789521644936214E-003
   1793830948.8779130        3.1311754191854228E-003
   2130253917.0583427        5.1341861417281299E-003
   2667168296.0580621        8.1819598504568256E-003


==> bounds/Radio.txt <==
#2-sigma radio constraint, Fig. 5 of https://arxiv.org/pdf/1812.07967.pdf
23.89955873659273 0.007073480986156596
28.51891139777348 0.0018447345233803243
33.40863653045057 0.001085440763681504
34.06301111701948 0.0010207027527736998
37.49347477662895 0.0008421068868289515
44.28072918801088 0.0006432146901232789
50.10177294495821 0.000547142130932746
55.37246526869782 0.0004987615798446234
62.45959761670817 0.00045461478097390614
72.49638694744827 0.0004017922794495404
83.97414883430429 0.0003661821672398762
100.08882901260793 0.0003311313309934145


==> bounds/SKA.txt <==
# Forecast for the 21 cm power spectrum from SKA, Fig 12 in https://arxiv.org/abs/1906.07735
1. 	0.0128617
10. 	0.0007394
100. 	0.0000195
1000.	1.045e-07


==> bounds/SNe.txt <==
#SNe Lensing
#Solid blue line in Fig. 3 of https://arxiv.org/abs/1712.02240
0.0019320537825058947 1.065501319706492
0.002888242100018022 0.9938699464691946
0.009682048046719408 0.48814356786531576
0.02938094789994651 0.4186601772659462
0.09790554343369483 0.41872903151769614
1.013242861685382 0.38514300758071807
9.311847136221644 0.41688211747075377
10555.675973598054 0.41728444231431294


==> bounds/SuperK.txt <==
#SuperK - dotted red line in the left panel of Fig. 2 (for non-spinning, monochromatic PBHs) in https://arxiv.org/abs/1912.01014
5.017408581959526e-19 0.000564451468651241
5.512308964212846e-19 0.0006817718848645629
6.055783559730681e-19 0.0008971412092110355
7.3091130476031065e-19 0.0014016938149359883
8.6720961037226405e-19 0.0021898675247387003
1.0201302949569304e-18 0.0036015897332989594
1.1399955670961999e-18 0.00534363217311928
1.273934860445832e-18 0.008065303597832524
1.4604206811657741e-18 0.016859375575890956
1.6885304699560738e-18 0.03839594152040357
1.9027598305977854e-18 0.08894663197202111
2.12596158869913e-18 0.1923944196799873
2.3955557327172634e-18 0.5024925078875272
2.6311538619547616e-18 1.0683733392944252


==> bounds/UFdwarfs.txt <==
#Right-most curve in Fig. 3 of https://arxiv.org/abs/1605.03665
11.810478454027352 1.0261349545529308
21.902230420677906 0.5742534875883617
44.58437390195919 0.30129477247269915
110.63147790305018 0.13894954943731375
262.0242927063946 0.06575475604916368
650.1859779920793 0.03032443494259317
1594.6475948115751 0.014350358313889455
3910.7812754544298 0.007150587686439535
9816.683122772769 0.0036092998975629023
11555.858251109865 0.0031724921797477946



==> bounds/Voyager.txt <==
#Left panel Fig. 2 of https://arxiv.org/abs/1807.03075 (Propagation model A, w/o BG subtraction)
2.0336249557490745e-19 2.294676367231922e-8
4.38691773507907e-19 1.4266210152607208e-7
6.242366624810725e-19 3.865221162631222e-7
1.1280104709095733e-18 0.000003054709671159943
2.013209564944918e-18 0.000019345196537440323
3.2889408273999117e-18 0.00012251135766041103
5.044919819017207e-18 0.0006693469712958627
7.93615094415851e-18 0.0037945328472369227
1.1570744145305206e-17 0.025871740785959132
1.603853838000574e-17 0.17639772753140398
2.1135883730027932e-17 1.2027083347685106


==> bounds/WD.txt <==
#White Dwarf explosions
#Shaded region from Fig. 2 of https://arxiv.org/abs/1505.04444,
#divided by 'local' density of 0.4 GeV/cm^3
4.660266212275452e-15 1.0052239057782535
5.5833312470741746e-15 0.05414444134982402
1.7536797789324985e-14 0.12725538476454518
3.837442290857072e-14 0.23773723555556417
1.628932936591773e-13 1.0047292091717188


==> bounds/WideBinaries.txt <==
#Figure 9 of https://arxiv.org/abs/1406.5169 (25 most halo-like binaries)
2.709544078288908 1.0116391852570323
3.9312918631438603 0.9030067895247336
4.6653095502576445 0.7342386032977695
6.018826427757894 0.6023278370514068
7.765537808576405 0.4665373423860334
11.269267844118497 0.3462657613967026
23.29675337916426 0.20659553831231858
65.16886263172124 0.10184287099903067
171079260.46737525 0.10378273520853609

==> bounds/X-ray.txt <==
#2-sigma X-ray constraint from Fig. 5 of https://arxiv.org/pdf/1812.07967.pdf
20.03374125617624 0.002473614146129683
21.385954819527218 0.0024728437621148566
23.30016779373657 0.0025100697834848085
26.17497579075058 0.0025474842161244465
28.69300668764962 0.0025857583590987963
32.101874171567054 0.0026243520760971003
36.28409178105329 0.0027045922080010595
39.93725401192194 0.0027876384316226892
43.779140674687206 0.0028732905792361336
48.68122019115445 0.002961372659569623
53.473203704736285 0.0030995497459653395
58.85700356161166 0.003194723391947278
66.38910629898488 0.003343365474733429
74.42783576062311 0.003553152090681365
85.1604166908067 0.0038341415092629874
92.78279318902472 0.003952063605444781
100.26544471884988 0.004073771104096849


==> bounds/old_bounds/511keV_deRocco_Graham.txt <==
#511 keV Gamma ray line
#"NFW 1.5 kpc" curve from Fig. 1 of https://arxiv.org/abs/1906.09994
4.9827690013033106e-18 0.002251878270333659
5.3022141051818955e-18 0.0023713737056616576
5.720589293468154e-18 0.0024972101405242833
6.477594871831995e-18 0.002798055260744978
7.209257602104112e-18 0.003167732519251358
7.968357398731528e-18 0.003586251299000748
9.469593220363107e-18 0.004644256179884718
1.1214878994951131e-17 0.00633354275439203
1.4084619431519535e-17 0.010086546963681881
1.6680473906182307e-17 0.014788025120519967
2.1093925636322708e-17 0.026939480810696442
2.421739501084604e-17 0.03990689186240137
2.999721589930597e-17 0.07896871840125873
3.4558128425380914e-17 0.1338125990125342
3.940231407835e-17 0.22674562810435392
4.430943795279053e-17 0.37635596385795184
5.087052927519315e-17 0.7603053105711683
5.3759381336229724e-17 1.0261894486816192


==> bounds/old_bounds/CMB_withoutDM.txt <==
#Solid black line from Fig. 14 (https://arxiv.org/abs/1612.05644) - collisional ionization
132.92608158649844 0.9872872500819346
215.2272806524423 0.38902938661911984
328.11308092289175 0.1676123731699805
564.2499769813403 0.05117266176746288
970.3302155096447 0.016026927501710565
1351.4638935837474 0.008047507102686952
2060.3010015067935 0.003253001056768177
2784.422413450911 0.0017633483247720177
3651.3975818467366 0.0009681307013191615
1e10 1e-6

==> bounds/old_bounds/HSC_1910.01285.txt <==
#Updated HSC M31 constraint from https://arxiv.org/abs/1910.01285
4.368365594754385e-11 1.048502945750131
4.9999999999999995e-11 0.7303715786880405
5.722964220307124e-11 0.48315688028292814
7.008056109447912e-11 0.2808985409455461
7.755072104422215e-11 0.20339966548114846
8.581715443703151e-11 0.14919644049037023
1.0508740056662434e-10 0.09372698280066437
1.2233002209891633e-10 0.06160318212666731
1.4240179342179021e-10 0.04318958580455598
1.6858900281864792e-10 0.03087195207118893
1.995919516771833e-10 0.02178420257330543
2.61483974574251e-10 0.013862676742070805
3.09569995343781e-10 0.01084637173659314
3.7908395259097397e-10 0.009289024298907034
4.801475270513343e-10 0.007652955218224134
6.290378078893907e-10 0.00681285261661407
8.523963052713448e-10 0.006304448981952702
1.1550648500415789e-9 0.006143207458290329
2.3470603487698084e-9 0.006898841059120164
5.646195714969245e-9 0.008053023597425248
1.109203062662769e-8 0.010158073012725711
1.7203899458791383e-8 0.012013099733599595
4.069370093788349e-8 0.01875029887659211
8.997088017321155e-8 0.03203478881588831
1.7674905525150545e-7 0.0503270328746532
3.974323909699854e-7 0.08880381699821774
0.0000010943240842245202 0.19017324762373883
0.00000229999346777214 0.3399346448682325
0.000004083132419981418 0.6155586887259
0.000007755072104422184 1.1146416861142556

==> bounds/old_bounds/HSC_original.txt <==
#HSC M31 constraint from https://arxiv.org/abs/1701.02151
3.3705496662107474e-12 0.9856311250030011
3.846805323292942e-12 0.48054619623365885
4.691731609816566e-12 0.1818183375610872
5.719774167978116e-12 0.05933626551628089
6.52676713178227e-12 0.027153016382260704
8.5209245282872e-12 0.014102892121674662
1.4538467258417435e-11 0.005448177820083192
1.7760165225695878e-11 0.003570140308781275
2.3207951625640528e-11 0.002545597275673582
2.8373499465444616e-11 0.0021952775909929406
3.4695187372181995e-11 0.0020170285853757975
5.1900212482422974e-11 0.0019741369738436572
8.302778947882957e-11 0.0019320384483223576
1.1615085940790518e-10 0.001972678522434553
1.6805007895190946e-10 0.002078954215918069
2.974211383153592e-10 0.0022850824099332903
6.227850146060655e-10 0.002820658585140633
1.5954191049235885e-9 0.0037880533310087187
2.921004520160913e-9 0.004676470874136982
5.346332115375036e-9 0.005194562141658585
7.999499602044832e-9 0.0055323713680248505
1.3235729278978495e-8 0.0056478741184816765
2.047631216906066e-8 0.0056456136141232295
3.747560902651348e-8 0.006139988765715597
8.392077058000372e-8 0.007578608699903172
2.0114957914473234e-7 0.012572587530500594
0.000010001539810767473 1.0358560208786776


==> bounds_microlensing_withFRB.txt <==
# Bound, colour, linestyle, x, y, rotation
OGLE	C0	--	0.6e-4	3e-2	-42	OGLE
SNe	C1	--	3e2	7e-1	0	SNe
M	C0	--	1	2.5e-1	0	M
#HSC	C0	--	5e-9	5e-2	0	HSC
EROS	C0	--	2e-1	4e-2	0	EROS
Icarus  C0	--	4e1	1e-1	40	Icarus
#OGLE-hint	C0	--	1e-5	2.3e-2	-42	OGLE?
FRB_1pc	C1	-	0.5e-3	4e-1	0	CHIME_FRB
#FRB10 C1 -- 5e-3    7e-2    0   1000_FRBs

